UFO: Chain-of-Evaluation for Omni-Condition Alignment in Multi-Modal Image Generation

Multi-modal image generation, particularly subject-driven customization, has garnered growing attention in recent years. Despite the rapid advancement of generative models, their evaluation remains largely lagging. Existing methods, whether embedding-based or Multi-modal Large Language Model (MLLM)-based, evaluate alignment with each modal condition in isolation, which contradicts the simultaneous condition alignment objective of multi-modal image generation, leading to poor consistency with human judgments. To address this challenge, we propose UFO, the first unified framework for omni-condition alignment simultaneous evaluation. Specifically, UFO introduces a novel Atomized Chain-of-Evaluation paradigm, i.e., it first decomposes omni-condition alignment into a sequential chain of fine-grained, disentangled Atomic Evaluation Units (AEUs), categorizes them into distinct modality-relevance classes, and then employs general or dedicated functional calls for accurate verification of different AEU types. Experimental results demonstrate that UFO achieves the highest correlation with human evaluation preferences, delivering an average improvement of 15.25%. Furthermore, we present UFO-Bench, a dedicated benchmark designed to holistically evaluate the performance of existing customization models under the diverse mutual interactions of textual and visual conditions.

==> VALIDATION.json <==
{
  "version": "v9",
  "default_preset": "B",
  "default_fonts": {
    "title": "Source Sans 3 Semibold",
    "body": "Source Serif 4",
    "math": "STIX Two Math"
  },
  "letter": {
    "pages": 4,
    "page_size_points": [612, 792],
    "overfull_boxes": 0,
    "missing_characters": 0
  },
  "a4": {
    "pages": 4,
    "page_size_points": [595.28, 841.89],
    "overfull_boxes": 0,
    "missing_characters": 0
  },
  "front_matter": {
    "card_color": "FXPale #EFF5F1",
    "card_opacity": 0.94,
    "corner_radius_pt": 10,
    "background_opacity": 0.40,
    "background_page_height": 0.30
  },
  "anonymous_identity_hidden": true,
  "anonymous_pdf_author": "Anonymous",
  "print_background_hidden": true,
  "print_card_gray_percent": 3,
  "project_link_rows_strict_grid": true,
  "project_icon_visible_bounds_compensated": true
}


==> assets/licenses/STIX-OFL.txt <==
Copyright 2001-2021 The STIX Fonts Project Authors (https://github.com/stipub/stixfonts), with Reserved Font Name "TM Math". STIX Fonts™ is a trademark of The Institute of Electrical and Electronics Engineers, Inc.

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL

-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> assets/licenses/lm-math/GUST-FONT-LICENSE.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.



==> assets/licenses/lm-math/MANIFEST-Latin-Modern-Math.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
###########################################################################

Font: Latin Modern Math
Authors: Bogus\l{}aw Jackowski, Piotr Strzelczyk and Piotr Pianowski
Version: 1.959
Date: 5 IX 2014

Copyright 2012--2014 for TeX Gyre math extensions by B. Jackowski,
P. Strzelczyk and P. Pianowski (on behalf of TeX Users Groups).

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski, Piotr Strzelczyk and Piotr Pianowski.

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License,
font names and file names specific for the Latin Modern Math
font are listed.

NOTE: the names of the directories are not subject to the renaming
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 OTF menu names
       Latin Modern Math
       LatinModernMath-Regular

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 otf/latinmodern-math.otf

   2.2 doc/MANIFEST-Latin-Modern-Math.txt
       doc/README-Latin-Modern-Math.txt
       doc/presentation-lmodern_math.pdf
       doc/math-test.tex
       doc/math-test-context.tex
       doc/test-context-latinmodern_math.pdf
       doc/test-context-latinmodern_math.tex
       doc/test-lualatex-latinmodern_math.pdf
       doc/test-lualatex-latinmodern_math.tex
       doc/test-xelatex-latinmodern_math.pdf
       doc/test-xelatex-latinmodern_math.tex
       doc/test-word-tg_latinmodern_math.docx
       doc/test-word-tg_latinmodern_math.pdf

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

       doc/GUST-FONT-LICENSE.txt
       doc/INSTALL.txt


==> assets/licenses/lm-math/README-Latin-Modern-Math.txt <==
###########################################################################
############          Latin Modern Collection of Fonts         ############
###########################################################################

Font: Latin Modern Math
Authors: Bogus\l{}aw Jackowski, Piotr Strzelczyk and Piotr Pianowski
Version: 1.959
Date: 5 IX 2014

License:
  % Copyright 2012--2014 for the Latin Modern math extensions by B. Jackowski,
  % P. Strzelczyk and P. Pianowski (on behalf of TeX Users Groups).
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski, Piotr Strzelczyk and Piotr Pianowski.
  %
  % This work consists of the files listed
  % in the MANIFEST-Latin-Modern-Math.txt file.
 
###########################################################################
############          A BRIEF DESCRIPTION OF THE FONT          ############
###########################################################################

Latin Modern Math is a math companion for the Latin Modern family
of fonts (see http://www.gust.org.pl/projects/e-foundry/latin-modern) in
the OpenType format.

The math OTF fonts should contain a special table, MATH, described in the 
confidential Microsoft document "The MATH table and OpenType Features 
for Math Processing". Moreover, they should contain a broad collection
of special characters (see "Draft Unicode Technical Report #25.
UNICODE SUPPORT FOR MATHEMATICS" by Barbara Beeton, Asmus Freytag,
and Murray Sargent III). In particular, math OTF fonts are expected
to contain the following scripts: a basic serif script (regular, bold, 
italic and bold italic), a calligraphic script (regular and bold), 
a double-struck script, a fraktur script (regular and bold), a sans-serif 
script (regular, bold, oblique and bold oblique), and a monospaced script.

The basic script is, obviously, Latin Modern. Some scripts, however,
are borrowed from other fonts (the current selection, however, may
be subject to change), belonging, however, to the "TeX circle":

  * the calligraphic and fraktur alphabets are excerpted from the renowned
    Euler family (http://en.wikipedia.org/wiki/AMS_Euler);

  * the double struck script is excerpted from Alan Jeffrey's bbold font
    (http://www.tug.org/texlive/Contents/live/texmf-dist/doc/latex/bbold/bbold.pdf)

  * the sans serif and monospaced alphabets are excerpted from 
    the Latin Modern Sans and Latin Modern Mono fonts
    (http://www.gust.org.pl/projects/e-foundry/latin-modern);
    sans serif bold Greek symbols (required by the already mentioned
    "Unicode Technical Report #25") were prepared using D.E. Knuth's
    font sources with some manual tuning

The main math component, that is, the math extension, was programmed
from scratch, with an attempt to retain the visual compatiblility
with the original D.E. Knuth's fonts. In particular, all symbols
(with a few exceptions) appearing in the D.E. Knuth's "canonical" fonts
have the same width (rounded) as the corresponding Knuthian ones.

Note that the members of all the mentioned alphabets, except
the main roman alphabet, should be considerd symbols, not letters;
symbols are not expected to occur in a text stream; instead,
they are expected to appear lonely, perhaps with some embellishments
like subscripts, superscripts, primes, dots above and below, etc.

To produce the font, MetaType1 and the FontForge library were used:
the Type1 PostScript font containing all relevant characters was
generated with the MetaType1 engine, and the result was converted
into the OTF format with all the necessary data structures by
a Python script employing the FontForge library.

Recent changes (ver. 1.958 --> ver. 1.959) comprised
mainly interline settings in OTF tables (HHEA and
OS/2) and the correction of unicode slots assigned to
the contour integrals (glyphs `clockwise contour
integral', u+2232, and `anticlockwise contour
integral', u+2233, used to have swapped slots).

                   *    *    *

The TeX Gyre Math Project was launched and is supported by
TeX USERS GROUPS (CS TUG, DANTE eV, GUST, NTG, TUG India, TUG, UK TUG).
Hearty thanks to the representatives of these groups and also
to all people who helped with their work, comments, ideas,
remarks, bug reports, objections, hints, consolations, etc.


==> assets/licenses/lm/GUST-FONT-LICENSE.TXT <==
% This is version 1.0, dated 22 June 2009, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
%
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work,
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.


==> assets/licenses/lm/MANIFEST-Latin-Modern.TXT <==
###########################################################################
############          The Latin Modern Family of Fonts         ############
###########################################################################

Designer (Computer Modern Family of Fonts): Donald E. Knuth
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009

Copyright 2003--2009 by B. Jackowski and J.M. Nowacki
(on behalf of TeX USERS GROUPS).
This work is released under the GUST Font License.
For the most recent version of this license see
http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt or
http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
This work has the LPPL maintenance status "maintained".
The Current Maintainer of this work is Bogus\l{}aw Jackowski
and Janusz M. Nowacki.
This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License,
font names and file names specific for the Latin Modern
Family of Fonts are listed.

NOTE: the names of the directories are not subject to the renaming
restrictions.

1. Font names which should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names (and PFM names)
       1.1.1a Text fonts
              LMMono8
              LMMono9
              LMMono10
              LMMono12
              LMMonoCaps10
              LMMonoLt10
              LMMonoLtCond10
              LMMonoProp10
              LMMonoPropLt10
              LMMonoSlant10
              LMRoman5
              LMRoman6
              LMRoman7
              LMRoman8
              LMRoman9
              LMRoman10
              LMRoman12
              LMRoman17
              LMRomanCaps10
              LMRomanDemi10
              LMRomanDunh10
              LMRomanSlant8
              LMRomanSlant9
              LMRomanSlant10
              LMRomanSlant12
              LMRomanSlant17
              LMRomanUnsl10
              LMSans8
              LMSans9
              LMSans10
              LMSans12
              LMSans17
              LMSansDemiCond10
              LMSansQuot8

       1.1.1b Math fonts
              LMMathExtension10
              LMMathItalic5
              LMMathItalic6
              LMMathItalic7
              LMMathItalic8
              LMMathItalic9
              LMMathItalic10
              LMMathItalic12
              LMMathSymbols5
              LMMathSymbols6
              LMMathSymbols7
              LMMathSymbols8
              LMMathSymbols9
              LMMathSymbols10

       1.1.2 PostScript font and full names
       1.1.2a Text fonts
              LMMono8-Regular
              LMMono9-Regular
              LMMono10-Italic
              LMMono10-Regular
              LMMono12-Regular
              LMMonoCaps10-Oblique
              LMMonoCaps10-Regular
              LMMonoLt10-Bold
              LMMonoLt10-BoldOblique
              LMMonoLt10-Oblique
              LMMonoLt10-Regular
              LMMonoLtCond10-Oblique
              LMMonoLtCond10-Regular
              LMMonoProp10-Oblique
              LMMonoProp10-Regular
              LMMonoPropLt10-Bold
              LMMonoPropLt10-BoldOblique
              LMMonoPropLt10-Oblique
              LMMonoPropLt10-Regular
              LMMonoSlant10-Regular
              LMRoman5-Bold
              LMRoman5-Regular
              LMRoman6-Bold
              LMRoman6-Regular
              LMRoman7-Bold
              LMRoman7-Italic
              LMRoman7-Regular
              LMRoman8-Bold
              LMRoman8-Italic
              LMRoman8-Regular
              LMRoman9-Bold
              LMRoman9-Italic
              LMRoman9-Regular
              LMRoman10-Bold
              LMRoman10-BoldItalic
              LMRoman10-Italic
              LMRoman10-Regular
              LMRoman12-Bold
              LMRoman12-Italic
              LMRoman12-Regular
              LMRoman17-Regular
              LMRomanCaps10-Oblique
              LMRomanCaps10-Regular
              LMRomanDemi10-Oblique
              LMRomanDemi10-Regular
              LMRomanDunh10-Oblique
              LMRomanDunh10-Regular
              LMRomanSlant8-Regular
              LMRomanSlant9-Regular
              LMRomanSlant10-Bold
              LMRomanSlant10-Regular
              LMRomanSlant12-Regular
              LMRomanSlant17-Regular
              LMRomanUnsl10-Regular
              LMSans8-Oblique
              LMSans8-Regular
              LMSans9-Oblique
              LMSans9-Regular
              LMSans10-Bold
              LMSans10-BoldOblique
              LMSans10-Oblique
              LMSans10-Regular
              LMSans12-Oblique
              LMSans12-Regular
              LMSans17-Oblique
              LMSans17-Regular
              LMSansDemiCond10-Oblique
              LMSansDemiCond10-Regular
              LMSansQuot8-Bold
              LMSansQuot8-BoldOblique
              LMSansQuot8-Oblique
              LMSansQuot8-Regular

       1.1.2b Math fonts
              LMMathExtension10-Regular
              LMMathItalic5-Bold
              LMMathItalic5-Regular
              LMMathItalic6-Regular
              LMMathItalic7-Bold
              LMMathItalic7-Regular
              LMMathItalic8-Regular
              LMMathItalic9-Regular
              LMMathItalic10-Bold
              LMMathItalic10-Regular
              LMMathItalic12-Regular
              LMMathSymbols5-Bold
              LMMathSymbols5-Regular
              LMMathSymbols6-Regular
              LMMathSymbols7-Bold
              LMMathSymbols7-Regular
              LMMathSymbols8-Regular
              LMMathSymbols9-Regular
              LMMathSymbols10-Bold
              LMMathSymbols10-Regular

   1.2 OTF names
       1.2.1 OTF family names (used in the implementation of feature `size')
             Latin Modern Mono
             Latin Modern Mono Caps
             Latin Modern Mono Light
             Latin Modern Mono Light Cond
             Latin Modern Mono Prop
             Latin Modern Mono Prop Light
             Latin Modern Mono Slanted
             Latin Modern Roman
             Latin Modern Roman Caps
             Latin Modern Roman Demi
             Latin Modern Roman Dunhill
             Latin Modern Roman Slanted
             Latin Modern Roman Unslanted
             Latin Modern Sans
             Latin Modern Sans Demi Cond
             Latin Modern Sans Quotation

       1.2.2 OTF full menu names
             Latin Modern Mono 8 Regular
             Latin Modern Mono 9 Regular
             Latin Modern Mono 10 Italic
             Latin Modern Mono 10 Regular
             Latin Modern Mono 12 Regular
             Latin Modern Mono Caps 10 Oblique
             Latin Modern Mono Caps 10 Regular
             Latin Modern Mono Light 10 Bold
             Latin Modern Mono Light 10 Bold Oblique
             Latin Modern Mono Light 10 Oblique
             Latin Modern Mono Light 10 Regular
             Latin Modern Mono Light Cond 10 Oblique
             Latin Modern Mono Light Cond 10 Regular
             Latin Modern Mono Prop 10 Oblique
             Latin Modern Mono Prop 10 Regular
             Latin Modern Mono Prop Light 10 Bold
             Latin Modern Mono Prop Light 10 BoldOblique
             Latin Modern Mono Prop Light 10 Oblique
             Latin Modern Mono Prop Light 10 Regular
             Latin Modern Mono Slanted 10 Regular
             Latin Modern Roman 5 Bold
             Latin Modern Roman 5 Regular
             Latin Modern Roman 6 Bold
             Latin Modern Roman 6 Regular
             Latin Modern Roman 7 Bold
             Latin Modern Roman 7 Italic
             Latin Modern Roman 7 Regular
             Latin Modern Roman 8 Bold
             Latin Modern Roman 8 Italic
             Latin Modern Roman 8 Regular
             Latin Modern Roman 9 Bold
             Latin Modern Roman 9 Italic
             Latin Modern Roman 9 Regular
             Latin Modern Roman 10 Bold
             Latin Modern Roman 10 Bold Italic
             Latin Modern Roman 10 Italic
             Latin Modern Roman 10 Regular
             Latin Modern Roman 12 Bold
             Latin Modern Roman 12 Italic
             Latin Modern Roman 12 Regular
             Latin Modern Roman 17 Regular
             Latin Modern Roman Caps 10 Oblique
             Latin Modern Roman Caps 10 Regular
             Latin Modern Roman Demi 10 Oblique
             Latin Modern Roman Demi 10 Regular
             Latin Modern Roman Dunhill 10 Oblique
             Latin Modern Roman Dunhill 10 Regular
             Latin Modern Roman Slanted 8 Regular
             Latin Modern Roman Slanted 9 Regular
             Latin Modern Roman Slanted 10 Bold
             Latin Modern Roman Slanted 10 Regular
             Latin Modern Roman Slanted 12 Regular
             Latin Modern Roman Slanted 17 Regular
             Latin Modern Roman Unslanted 10 Regular
             Latin Modern Sans 8 Oblique
             Latin Modern Sans 8 Regular
             Latin Modern Sans 9 Oblique
             Latin Modern Sans 9 Regular
             Latin Modern Sans 10 Bold
             Latin Modern Sans 10 Bold Oblique
             Latin Modern Sans 10 Oblique
             Latin Modern Sans 10 Regular
             Latin Modern Sans 12 Oblique
             Latin Modern Sans 12 Regular
             Latin Modern Sans 17 Oblique
             Latin Modern Sans 17 Regular
             Latin Modern Sans Demi Cond 10 Oblique
             Latin Modern Sans Demi Cond 10 Regular
             Latin Modern Sans Quotation 8 Bold
             Latin Modern Sans Quotation 8 Bold Oblique
             Latin Modern Sans Quotation 8 Oblique
             Latin Modern Sans Quotation 8 Regular

       1.2.3 OTF Macintosh menu names
             LM Mono 8 Regular
             LM Mono 9 Regular
             LM Mono 10 Italic
             LM Mono 10 Regular
             LM Mono 12 Regular
             LM Mono Caps 10 Oblique
             LM Mono Caps 10 Regular
             LM Mono Light 10 Bold
             LM Mono Light 10 Bold Oblique
             LM Mono Light 10 Oblique
             LM Mono Light 10 Regular
             LM Mono Light Cond 10 Oblique
             LM Mono Light Cond 10 Regular
             LM Mono Prop 10 Oblique
             LM Mono Prop 10 Regular
             LM Mono Prop Light 10 Bold
             LM Mono Prop Light 10 BoldOblique
             LM Mono Prop Light 10 Oblique
             LM Mono Prop Light 10 Regular
             LM Mono Slanted 10 Regular
             LM Roman 5 Bold
             LM Roman 5 Regular
             LM Roman 6 Bold
             LM Roman 6 Regular
             LM Roman 7 Bold
             LM Roman 7 Italic
             LM Roman 7 Regular
             LM Roman 8 Bold
             LM Roman 8 Italic
             LM Roman 8 Regular
             LM Roman 9 Bold
             LM Roman 9 Italic
             LM Roman 9 Regular
             LM Roman 10 Bold
             LM Roman 10 Bold Italic
             LM Roman 10 Italic
             LM Roman 10 Regular
             LM Roman 12 Bold
             LM Roman 12 Italic
             LM Roman 12 Regular
             LM Roman 17 Regular
             LM Roman Caps 10 Oblique
             LM Roman Caps 10 Regular
             LM Roman Demi 10 Oblique
             LM Roman Demi 10 Regular
             LM Roman Dunhill 10 Oblique
             LM Roman Dunhill 10 Regular
             LM Roman Slanted 8 Regular
             LM Roman Slanted 9 Regular
             LM Roman Slanted 10 Bold
             LM Roman Slanted 10 Regular
             LM Roman Slanted 12 Regular
             LM Roman Slanted 17 Regular
             LM Roman Unslanted 10 Regular
             LM Sans 8 Oblique
             LM Sans 8 Regular
             LM Sans 9 Oblique
             LM Sans 9 Regular
             LM Sans 10 Bold
             LM Sans 10 Bold Oblique
             LM Sans 10 Oblique
             LM Sans 10 Regular
             LM Sans 12 Oblique
             LM Sans 12 Regular
             LM Sans 17 Oblique
             LM Sans 17 Regular
             LM Sans Demi Cond 10 Oblique
             LM Sans Demi Cond 10 Regular
             LM Sans Quot 8 Bold
             LM Sans Quot 8 Bold Oblique
             LM Sans Quot 8 Oblique
             LM Sans Quot 8 Regular

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/lm/MANIFEST-Latin-Modern.txt
   doc/fonts/lm/README-Latin-Modern.txt
   doc/fonts/lm/lm-hist.txt
   doc/fonts/lm/lm-info.pdf
   doc/fonts/lm/tstlmot1.tex
   doc/fonts/lm/tstlmot1.pdf
   doc/fonts/lm/tstlmot4.tex
   doc/fonts/lm/tstlmot4.pdf
   doc/fonts/lm/tstlmqx.tex
   doc/fonts/lm/tstlmqx.pdf
   doc/fonts/lm/tstlmt1.tex
   doc/fonts/lm/tstlmt1.pdf
   doc/fonts/lm/tstlmts1.tex
   doc/fonts/lm/tstlmts1.pdf
   fonts/afm/public/lm/lmb10.afm
   fonts/afm/public/lm/lmbo10.afm
   fonts/afm/public/lm/lmbsy10.afm
   fonts/afm/public/lm/lmbsy10.aft
   fonts/afm/public/lm/lmbsy5.afm
   fonts/afm/public/lm/lmbsy5.aft
   fonts/afm/public/lm/lmbsy7.afm
   fonts/afm/public/lm/lmbsy7.aft
   fonts/afm/public/lm/lmbx10.afm
   fonts/afm/public/lm/lmbx12.afm
   fonts/afm/public/lm/lmbx5.afm
   fonts/afm/public/lm/lmbx6.afm
   fonts/afm/public/lm/lmbx7.afm
   fonts/afm/public/lm/lmbx8.afm
   fonts/afm/public/lm/lmbx9.afm
   fonts/afm/public/lm/lmbxi10.afm
   fonts/afm/public/lm/lmbxo10.afm
   fonts/afm/public/lm/lmcsc10.afm
   fonts/afm/public/lm/lmcsco10.afm
   fonts/afm/public/lm/lmdunh10.afm
   fonts/afm/public/lm/lmduno10.afm
   fonts/afm/public/lm/lmex10.afm
   fonts/afm/public/lm/lmex10.aft
   fonts/afm/public/lm/lmmi10.afm
   fonts/afm/public/lm/lmmi10.aft
   fonts/afm/public/lm/lmmi12.afm
   fonts/afm/public/lm/lmmi12.aft
   fonts/afm/public/lm/lmmi5.afm
   fonts/afm/public/lm/lmmi5.aft
   fonts/afm/public/lm/lmmi6.afm
   fonts/afm/public/lm/lmmi6.aft
   fonts/afm/public/lm/lmmi7.afm
   fonts/afm/public/lm/lmmi7.aft
   fonts/afm/public/lm/lmmi8.afm
   fonts/afm/public/lm/lmmi8.aft
   fonts/afm/public/lm/lmmi9.afm
   fonts/afm/public/lm/lmmi9.aft
   fonts/afm/public/lm/lmmib10.afm
   fonts/afm/public/lm/lmmib10.aft
   fonts/afm/public/lm/lmmib5.afm
   fonts/afm/public/lm/lmmib5.aft
   fonts/afm/public/lm/lmmib7.afm
   fonts/afm/public/lm/lmmib7.aft
   fonts/afm/public/lm/lmr10.afm
   fonts/afm/public/lm/lmr12.afm
   fonts/afm/public/lm/lmr17.afm
   fonts/afm/public/lm/lmr5.afm
   fonts/afm/public/lm/lmr6.afm
   fonts/afm/public/lm/lmr7.afm
   fonts/afm/public/lm/lmr8.afm
   fonts/afm/public/lm/lmr9.afm
   fonts/afm/public/lm/lmri10.afm
   fonts/afm/public/lm/lmri12.afm
   fonts/afm/public/lm/lmri7.afm
   fonts/afm/public/lm/lmri8.afm
   fonts/afm/public/lm/lmri9.afm
   fonts/afm/public/lm/lmro10.afm
   fonts/afm/public/lm/lmro12.afm
   fonts/afm/public/lm/lmro17.afm
   fonts/afm/public/lm/lmro8.afm
   fonts/afm/public/lm/lmro9.afm
   fonts/afm/public/lm/lmss10.afm
   fonts/afm/public/lm/lmss12.afm
   fonts/afm/public/lm/lmss17.afm
   fonts/afm/public/lm/lmss8.afm
   fonts/afm/public/lm/lmss9.afm
   fonts/afm/public/lm/lmssbo10.afm
   fonts/afm/public/lm/lmssbx10.afm
   fonts/afm/public/lm/lmssdc10.afm
   fonts/afm/public/lm/lmssdo10.afm
   fonts/afm/public/lm/lmsso10.afm
   fonts/afm/public/lm/lmsso12.afm
   fonts/afm/public/lm/lmsso17.afm
   fonts/afm/public/lm/lmsso8.afm
   fonts/afm/public/lm/lmsso9.afm
   fonts/afm/public/lm/lmssq8.afm
   fonts/afm/public/lm/lmssqbo8.afm
   fonts/afm/public/lm/lmssqbx8.afm
   fonts/afm/public/lm/lmssqo8.afm
   fonts/afm/public/lm/lmsy10.afm
   fonts/afm/public/lm/lmsy10.aft
   fonts/afm/public/lm/lmsy5.afm
   fonts/afm/public/lm/lmsy5.aft
   fonts/afm/public/lm/lmsy6.afm
   fonts/afm/public/lm/lmsy6.aft
   fonts/afm/public/lm/lmsy7.afm
   fonts/afm/public/lm/lmsy7.aft
   fonts/afm/public/lm/lmsy8.afm
   fonts/afm/public/lm/lmsy8.aft
   fonts/afm/public/lm/lmsy9.afm
   fonts/afm/public/lm/lmsy9.aft
   fonts/afm/public/lm/lmtcsc10.afm
   fonts/afm/public/lm/lmtcso10.afm
   fonts/afm/public/lm/lmtk10.afm
   fonts/afm/public/lm/lmtko10.afm
   fonts/afm/public/lm/lmtl10.afm
   fonts/afm/public/lm/lmtlc10.afm
   fonts/afm/public/lm/lmtlco10.afm
   fonts/afm/public/lm/lmtlo10.afm
   fonts/afm/public/lm/lmtt10.afm
   fonts/afm/public/lm/lmtt12.afm
   fonts/afm/public/lm/lmtt8.afm
   fonts/afm/public/lm/lmtt9.afm
   fonts/afm/public/lm/lmtti10.afm
   fonts/afm/public/lm/lmtto10.afm
   fonts/afm/public/lm/lmu10.afm
   fonts/afm/public/lm/lmvtk10.afm
   fonts/afm/public/lm/lmvtko10.afm
   fonts/afm/public/lm/lmvtl10.afm
   fonts/afm/public/lm/lmvtlo10.afm
   fonts/afm/public/lm/lmvtt10.afm
   fonts/afm/public/lm/lmvtto10.afm
   fonts/enc/dvips/lm/lm-cs.enc
   fonts/enc/dvips/lm/lm-cssc.enc
   fonts/enc/dvips/lm/lm-cstt.enc
   fonts/enc/dvips/lm/lm-ec.enc
   fonts/enc/dvips/lm/lm-l7x.enc
   fonts/enc/dvips/lm/lm-mathex.enc
   fonts/enc/dvips/lm/lm-mathit.enc
   fonts/enc/dvips/lm/lm-mathsy.enc
   fonts/enc/dvips/lm/lm-qx.enc
   fonts/enc/dvips/lm/lm-qxtt.enc
   fonts/enc/dvips/lm/lm-rep-cstt.enc
   fonts/enc/dvips/lm/lm-rep-t5psn.enc
   fonts/enc/dvips/lm/lm-rep-cmin.enc
   fonts/enc/dvips/lm/lm-rep-cmit.enc
   fonts/enc/dvips/lm/lm-rep-cmitt.enc
   fonts/enc/dvips/lm/lm-rep-cmrm.enc
   fonts/enc/dvips/lm/lm-rep-cmsc.enc
   fonts/enc/dvips/lm/lm-rep-cmtt.enc
   fonts/enc/dvips/lm/lm-rep-csin.enc
   fonts/enc/dvips/lm/lm-rep-csrm.enc
   fonts/enc/dvips/lm/lm-rep-cssc.enc
   fonts/enc/dvips/lm/lm-rep-plin.enc
   fonts/enc/dvips/lm/lm-rep-plit.enc
   fonts/enc/dvips/lm/lm-rep-plitt.enc
   fonts/enc/dvips/lm/lm-rep-plrm.enc
   fonts/enc/dvips/lm/lm-rep-plsc.enc
   fonts/enc/dvips/lm/lm-rep-pltt.enc
   fonts/enc/dvips/lm/lm-rm.enc
   fonts/enc/dvips/lm/lm-t5.enc
   fonts/enc/dvips/lm/lm-texnansi.enc
   fonts/enc/dvips/lm/lm-ts1.enc
   fonts/map/dvipdfm/lm/lm-ec.map
   fonts/map/dvipdfm/lm/lm-math.map
   fonts/map/dvipdfm/lm/lm-rm.map
   fonts/map/dvipdfm/lm/lm-texnansi.map
   fonts/map/dvips/lm/lm.map
   fonts/map/dvips/lm/lm-cs.map
   fonts/map/dvips/lm/lm-ec.map
   fonts/map/dvips/lm/lm-l7x.map
   fonts/map/dvips/lm/lm-math.map
   fonts/map/dvips/lm/lm-qx.map
   fonts/map/dvips/lm/lm-rep-cmtext.map
   fonts/map/dvips/lm/lm-rep-cmtext-interpolated.map
   fonts/map/dvips/lm/lm-rep-cstext.map
   fonts/map/dvips/lm/lm-rep-pltext.map
   fonts/map/dvips/lm/lm-rep-vntext.map
   fonts/map/dvips/lm/lm-rep-cmother.map
   fonts/map/dvips/lm/lm-rm.map
   fonts/map/dvips/lm/lm-t5.map
   fonts/map/dvips/lm/lm-texnansi.map
   fonts/map/dvips/lm/lm-ts1.map
   fonts/opentype/public/lm/lmmono10-italic.otf
   fonts/opentype/public/lm/lmmono10-regular.otf
   fonts/opentype/public/lm/lmmono12-regular.otf
   fonts/opentype/public/lm/lmmono8-regular.otf
   fonts/opentype/public/lm/lmmono9-regular.otf
   fonts/opentype/public/lm/lmmonocaps10-oblique.otf
   fonts/opentype/public/lm/lmmonocaps10-regular.otf
   fonts/opentype/public/lm/lmmonolt10-bold.otf
   fonts/opentype/public/lm/lmmonolt10-boldoblique.otf
   fonts/opentype/public/lm/lmmonolt10-oblique.otf
   fonts/opentype/public/lm/lmmonolt10-regular.otf
   fonts/opentype/public/lm/lmmonoltcond10-oblique.otf
   fonts/opentype/public/lm/lmmonoltcond10-regular.otf
   fonts/opentype/public/lm/lmmonoprop10-oblique.otf
   fonts/opentype/public/lm/lmmonoprop10-regular.otf
   fonts/opentype/public/lm/lmmonoproplt10-bold.otf
   fonts/opentype/public/lm/lmmonoproplt10-boldoblique.otf
   fonts/opentype/public/lm/lmmonoproplt10-oblique.otf
   fonts/opentype/public/lm/lmmonoproplt10-regular.otf
   fonts/opentype/public/lm/lmmonoslant10-regular.otf
   fonts/opentype/public/lm/lmroman10-bold.otf
   fonts/opentype/public/lm/lmroman10-bolditalic.otf
   fonts/opentype/public/lm/lmroman10-italic.otf
   fonts/opentype/public/lm/lmroman10-regular.otf
   fonts/opentype/public/lm/lmroman12-bold.otf
   fonts/opentype/public/lm/lmroman12-italic.otf
   fonts/opentype/public/lm/lmroman12-regular.otf
   fonts/opentype/public/lm/lmroman17-regular.otf
   fonts/opentype/public/lm/lmroman5-bold.otf
   fonts/opentype/public/lm/lmroman5-regular.otf
   fonts/opentype/public/lm/lmroman6-bold.otf
   fonts/opentype/public/lm/lmroman6-regular.otf
   fonts/opentype/public/lm/lmroman7-bold.otf
   fonts/opentype/public/lm/lmroman7-italic.otf
   fonts/opentype/public/lm/lmroman7-regular.otf
   fonts/opentype/public/lm/lmroman8-bold.otf
   fonts/opentype/public/lm/lmroman8-italic.otf
   fonts/opentype/public/lm/lmroman8-regular.otf
   fonts/opentype/public/lm/lmroman9-bold.otf
   fonts/opentype/public/lm/lmroman9-italic.otf
   fonts/opentype/public/lm/lmroman9-regular.otf
   fonts/opentype/public/lm/lmromancaps10-oblique.otf
   fonts/opentype/public/lm/lmromancaps10-regular.otf
   fonts/opentype/public/lm/lmromandemi10-oblique.otf
   fonts/opentype/public/lm/lmromandemi10-regular.otf
   fonts/opentype/public/lm/lmromandunh10-oblique.otf
   fonts/opentype/public/lm/lmromandunh10-regular.otf
   fonts/opentype/public/lm/lmromanslant10-bold.otf
   fonts/opentype/public/lm/lmromanslant10-regular.otf
   fonts/opentype/public/lm/lmromanslant12-regular.otf
   fonts/opentype/public/lm/lmromanslant17-regular.otf
   fonts/opentype/public/lm/lmromanslant8-regular.otf
   fonts/opentype/public/lm/lmromanslant9-regular.otf
   fonts/opentype/public/lm/lmromanunsl10-regular.otf
   fonts/opentype/public/lm/lmsans10-bold.otf
   fonts/opentype/public/lm/lmsans10-boldoblique.otf
   fonts/opentype/public/lm/lmsans10-oblique.otf
   fonts/opentype/public/lm/lmsans10-regular.otf
   fonts/opentype/public/lm/lmsans12-oblique.otf
   fonts/opentype/public/lm/lmsans12-regular.otf
   fonts/opentype/public/lm/lmsans17-oblique.otf
   fonts/opentype/public/lm/lmsans17-regular.otf
   fonts/opentype/public/lm/lmsans8-oblique.otf
   fonts/opentype/public/lm/lmsans8-regular.otf
   fonts/opentype/public/lm/lmsans9-oblique.otf
   fonts/opentype/public/lm/lmsans9-regular.otf
   fonts/opentype/public/lm/lmsansdemicond10-oblique.otf
   fonts/opentype/public/lm/lmsansdemicond10-regular.otf
   fonts/opentype/public/lm/lmsansquot8-bold.otf
   fonts/opentype/public/lm/lmsansquot8-boldoblique.otf
   fonts/opentype/public/lm/lmsansquot8-oblique.otf
   fonts/opentype/public/lm/lmsansquot8-regular.otf
   fonts/tfm/public/lm/cs-lmb10.tfm
   fonts/tfm/public/lm/cs-lmbx5.tfm
   fonts/tfm/public/lm/cs-lmbx6.tfm
   fonts/tfm/public/lm/cs-lmbx7.tfm
   fonts/tfm/public/lm/cs-lmbx8.tfm
   fonts/tfm/public/lm/cs-lmbx9.tfm
   fonts/tfm/public/lm/cs-lmbo10.tfm
   fonts/tfm/public/lm/cs-lmbx10.tfm
   fonts/tfm/public/lm/cs-lmbx12.tfm
   fonts/tfm/public/lm/cs-lmbxi10.tfm
   fonts/tfm/public/lm/cs-lmbxo10.tfm
   fonts/tfm/public/lm/cs-lmcsc10.tfm
   fonts/tfm/public/lm/cs-lmcsco10.tfm
   fonts/tfm/public/lm/cs-lmdunh10.tfm
   fonts/tfm/public/lm/cs-lmduno10.tfm
   fonts/tfm/public/lm/cs-lmr10.tfm
   fonts/tfm/public/lm/cs-lmr12.tfm
   fonts/tfm/public/lm/cs-lmr17.tfm
   fonts/tfm/public/lm/cs-lmr5.tfm
   fonts/tfm/public/lm/cs-lmr6.tfm
   fonts/tfm/public/lm/cs-lmr7.tfm
   fonts/tfm/public/lm/cs-lmr8.tfm
   fonts/tfm/public/lm/cs-lmr9.tfm
   fonts/tfm/public/lm/cs-lmri7.tfm
   fonts/tfm/public/lm/cs-lmri8.tfm
   fonts/tfm/public/lm/cs-lmri9.tfm
   fonts/tfm/public/lm/cs-lmro8.tfm
   fonts/tfm/public/lm/cs-lmro9.tfm
   fonts/tfm/public/lm/cs-lmri10.tfm
   fonts/tfm/public/lm/cs-lmri12.tfm
   fonts/tfm/public/lm/cs-lmro10.tfm
   fonts/tfm/public/lm/cs-lmro12.tfm
   fonts/tfm/public/lm/cs-lmro17.tfm
   fonts/tfm/public/lm/cs-lmss8.tfm
   fonts/tfm/public/lm/cs-lmss9.tfm
   fonts/tfm/public/lm/cs-lmss10.tfm
   fonts/tfm/public/lm/cs-lmss12.tfm
   fonts/tfm/public/lm/cs-lmss17.tfm
   fonts/tfm/public/lm/cs-lmssbo10.tfm
   fonts/tfm/public/lm/cs-lmssbx10.tfm
   fonts/tfm/public/lm/cs-lmssdc10.tfm
   fonts/tfm/public/lm/cs-lmssdo10.tfm
   fonts/tfm/public/lm/cs-lmsso10.tfm
   fonts/tfm/public/lm/cs-lmsso12.tfm
   fonts/tfm/public/lm/cs-lmtt8.tfm
   fonts/tfm/public/lm/cs-lmtt9.tfm
   fonts/tfm/public/lm/cs-lmtcsc10.tfm
   fonts/tfm/public/lm/cs-lmtcso10.tfm
   fonts/tfm/public/lm/cs-lmtl10.tfm
   fonts/tfm/public/lm/cs-lmtlo10.tfm
   fonts/tfm/public/lm/cs-lmtlc10.tfm
   fonts/tfm/public/lm/cs-lmtlco10.tfm
   fonts/tfm/public/lm/cs-lmtk10.tfm
   fonts/tfm/public/lm/cs-lmtko10.tfm
   fonts/tfm/public/lm/cs-lmtt10.tfm
   fonts/tfm/public/lm/cs-lmu10.tfm
   fonts/tfm/public/lm/cs-lmvtt10.tfm
   fonts/tfm/public/lm/cs-lmvtto10.tfm
   fonts/tfm/public/lm/cs-lmvtl10.tfm
   fonts/tfm/public/lm/cs-lmvtlo10.tfm
   fonts/tfm/public/lm/cs-lmvtk10.tfm
   fonts/tfm/public/lm/cs-lmvtko10.tfm
   fonts/tfm/public/lm/cs-lmsso17.tfm
   fonts/tfm/public/lm/cs-lmsso8.tfm
   fonts/tfm/public/lm/cs-lmsso9.tfm
   fonts/tfm/public/lm/cs-lmssq8.tfm
   fonts/tfm/public/lm/cs-lmssqbo8.tfm
   fonts/tfm/public/lm/cs-lmssqbx8.tfm
   fonts/tfm/public/lm/cs-lmssqo8.tfm
   fonts/tfm/public/lm/cs-lmtt12.tfm
   fonts/tfm/public/lm/cs-lmtti10.tfm
   fonts/tfm/public/lm/cs-lmtto10.tfm
   fonts/tfm/public/lm/ec-lmb10.tfm
   fonts/tfm/public/lm/ec-lmbx5.tfm
   fonts/tfm/public/lm/ec-lmbx6.tfm
   fonts/tfm/public/lm/ec-lmbx7.tfm
   fonts/tfm/public/lm/ec-lmbx8.tfm
   fonts/tfm/public/lm/ec-lmbx9.tfm
   fonts/tfm/public/lm/ec-lmbo10.tfm
   fonts/tfm/public/lm/ec-lmbx10.tfm
   fonts/tfm/public/lm/ec-lmbx12.tfm
   fonts/tfm/public/lm/ec-lmbxi10.tfm
   fonts/tfm/public/lm/ec-lmbxo10.tfm
   fonts/tfm/public/lm/ec-lmcsc10.tfm
   fonts/tfm/public/lm/ec-lmcsco10.tfm
   fonts/tfm/public/lm/ec-lmdunh10.tfm
   fonts/tfm/public/lm/ec-lmduno10.tfm
   fonts/tfm/public/lm/ec-lmr10.tfm
   fonts/tfm/public/lm/ec-lmr12.tfm
   fonts/tfm/public/lm/ec-lmr17.tfm
   fonts/tfm/public/lm/ec-lmr5.tfm
   fonts/tfm/public/lm/ec-lmr6.tfm
   fonts/tfm/public/lm/ec-lmr7.tfm
   fonts/tfm/public/lm/ec-lmr8.tfm
   fonts/tfm/public/lm/ec-lmr9.tfm
   fonts/tfm/public/lm/ec-lmri7.tfm
   fonts/tfm/public/lm/ec-lmri8.tfm
   fonts/tfm/public/lm/ec-lmri9.tfm
   fonts/tfm/public/lm/ec-lmro8.tfm
   fonts/tfm/public/lm/ec-lmro9.tfm
   fonts/tfm/public/lm/ec-lmri10.tfm
   fonts/tfm/public/lm/ec-lmri12.tfm
   fonts/tfm/public/lm/ec-lmro10.tfm
   fonts/tfm/public/lm/ec-lmro12.tfm
   fonts/tfm/public/lm/ec-lmro17.tfm
   fonts/tfm/public/lm/ec-lmss8.tfm
   fonts/tfm/public/lm/ec-lmss9.tfm
   fonts/tfm/public/lm/ec-lmss10.tfm
   fonts/tfm/public/lm/ec-lmss12.tfm
   fonts/tfm/public/lm/ec-lmss17.tfm
   fonts/tfm/public/lm/ec-lmssbo10.tfm
   fonts/tfm/public/lm/ec-lmssbx10.tfm
   fonts/tfm/public/lm/ec-lmssdc10.tfm
   fonts/tfm/public/lm/ec-lmssdo10.tfm
   fonts/tfm/public/lm/ec-lmsso10.tfm
   fonts/tfm/public/lm/ec-lmsso12.tfm
   fonts/tfm/public/lm/ec-lmtt8.tfm
   fonts/tfm/public/lm/ec-lmtt9.tfm
   fonts/tfm/public/lm/ec-lmtcsc10.tfm
   fonts/tfm/public/lm/ec-lmtcso10.tfm
   fonts/tfm/public/lm/ec-lmtl10.tfm
   fonts/tfm/public/lm/ec-lmtlo10.tfm
   fonts/tfm/public/lm/ec-lmtlc10.tfm
   fonts/tfm/public/lm/ec-lmtlco10.tfm
   fonts/tfm/public/lm/ec-lmtk10.tfm
   fonts/tfm/public/lm/ec-lmtko10.tfm
   fonts/tfm/public/lm/ec-lmtt10.tfm
   fonts/tfm/public/lm/ec-lmu10.tfm
   fonts/tfm/public/lm/ec-lmvtt10.tfm
   fonts/tfm/public/lm/ec-lmvtto10.tfm
   fonts/tfm/public/lm/ec-lmvtl10.tfm
   fonts/tfm/public/lm/ec-lmvtlo10.tfm
   fonts/tfm/public/lm/ec-lmvtk10.tfm
   fonts/tfm/public/lm/ec-lmvtko10.tfm
   fonts/tfm/public/lm/ec-lmsso17.tfm
   fonts/tfm/public/lm/ec-lmsso8.tfm
   fonts/tfm/public/lm/ec-lmsso9.tfm
   fonts/tfm/public/lm/ec-lmssq8.tfm
   fonts/tfm/public/lm/ec-lmssqbo8.tfm
   fonts/tfm/public/lm/ec-lmssqbx8.tfm
   fonts/tfm/public/lm/ec-lmssqo8.tfm
   fonts/tfm/public/lm/ec-lmtt12.tfm
   fonts/tfm/public/lm/ec-lmtti10.tfm
   fonts/tfm/public/lm/ec-lmtto10.tfm
   fonts/tfm/public/lm/l7x-lmr5.tfm
   fonts/tfm/public/lm/l7x-lmr6.tfm
   fonts/tfm/public/lm/l7x-lmr7.tfm
   fonts/tfm/public/lm/l7x-lmr8.tfm
   fonts/tfm/public/lm/l7x-lmr9.tfm
   fonts/tfm/public/lm/l7x-lmb10.tfm
   fonts/tfm/public/lm/l7x-lmbo10.tfm
   fonts/tfm/public/lm/l7x-lmbx10.tfm
   fonts/tfm/public/lm/l7x-lmbx12.tfm
   fonts/tfm/public/lm/l7x-lmbx5.tfm
   fonts/tfm/public/lm/l7x-lmbx6.tfm
   fonts/tfm/public/lm/l7x-lmbx7.tfm
   fonts/tfm/public/lm/l7x-lmbx8.tfm
   fonts/tfm/public/lm/l7x-lmbx9.tfm
   fonts/tfm/public/lm/l7x-lmbxi10.tfm
   fonts/tfm/public/lm/l7x-lmbxo10.tfm
   fonts/tfm/public/lm/l7x-lmcsc10.tfm
   fonts/tfm/public/lm/l7x-lmcsco10.tfm
   fonts/tfm/public/lm/l7x-lmdunh10.tfm
   fonts/tfm/public/lm/l7x-lmduno10.tfm
   fonts/tfm/public/lm/l7x-lmr10.tfm
   fonts/tfm/public/lm/l7x-lmr12.tfm
   fonts/tfm/public/lm/l7x-lmr17.tfm
   fonts/tfm/public/lm/l7x-lmri10.tfm
   fonts/tfm/public/lm/l7x-lmri12.tfm
   fonts/tfm/public/lm/l7x-lmri7.tfm
   fonts/tfm/public/lm/l7x-lmri8.tfm
   fonts/tfm/public/lm/l7x-lmri9.tfm
   fonts/tfm/public/lm/l7x-lmro10.tfm
   fonts/tfm/public/lm/l7x-lmro12.tfm
   fonts/tfm/public/lm/l7x-lmro17.tfm
   fonts/tfm/public/lm/l7x-lmro8.tfm
   fonts/tfm/public/lm/l7x-lmro9.tfm
   fonts/tfm/public/lm/l7x-lmss10.tfm
   fonts/tfm/public/lm/l7x-lmss12.tfm
   fonts/tfm/public/lm/l7x-lmss17.tfm
   fonts/tfm/public/lm/l7x-lmss8.tfm
   fonts/tfm/public/lm/l7x-lmss9.tfm
   fonts/tfm/public/lm/l7x-lmssbo10.tfm
   fonts/tfm/public/lm/l7x-lmssbx10.tfm
   fonts/tfm/public/lm/l7x-lmssdc10.tfm
   fonts/tfm/public/lm/l7x-lmssdo10.tfm
   fonts/tfm/public/lm/l7x-lmsso10.tfm
   fonts/tfm/public/lm/l7x-lmsso12.tfm
   fonts/tfm/public/lm/l7x-lmsso17.tfm
   fonts/tfm/public/lm/l7x-lmsso8.tfm
   fonts/tfm/public/lm/l7x-lmsso9.tfm
   fonts/tfm/public/lm/l7x-lmssq8.tfm
   fonts/tfm/public/lm/l7x-lmssqbo8.tfm
   fonts/tfm/public/lm/l7x-lmssqbx8.tfm
   fonts/tfm/public/lm/l7x-lmssqo8.tfm
   fonts/tfm/public/lm/l7x-lmtcsc10.tfm
   fonts/tfm/public/lm/l7x-lmtcso10.tfm
   fonts/tfm/public/lm/l7x-lmtl10.tfm
   fonts/tfm/public/lm/l7x-lmtlo10.tfm
   fonts/tfm/public/lm/l7x-lmtlc10.tfm
   fonts/tfm/public/lm/l7x-lmtlco10.tfm
   fonts/tfm/public/lm/l7x-lmtk10.tfm
   fonts/tfm/public/lm/l7x-lmtko10.tfm
   fonts/tfm/public/lm/l7x-lmtt10.tfm
   fonts/tfm/public/lm/l7x-lmtt12.tfm
   fonts/tfm/public/lm/l7x-lmtt8.tfm
   fonts/tfm/public/lm/l7x-lmtt9.tfm
   fonts/tfm/public/lm/l7x-lmtti10.tfm
   fonts/tfm/public/lm/l7x-lmtto10.tfm
   fonts/tfm/public/lm/l7x-lmu10.tfm
   fonts/tfm/public/lm/l7x-lmvtt10.tfm
   fonts/tfm/public/lm/l7x-lmvtto10.tfm
   fonts/tfm/public/lm/l7x-lmvtl10.tfm
   fonts/tfm/public/lm/l7x-lmvtlo10.tfm
   fonts/tfm/public/lm/l7x-lmvtk10.tfm
   fonts/tfm/public/lm/l7x-lmvtko10.tfm
   fonts/tfm/public/lm/lmbsy10.tfm
   fonts/tfm/public/lm/lmbsy5.tfm
   fonts/tfm/public/lm/lmbsy7.tfm
   fonts/tfm/public/lm/lmex10.tfm
   fonts/tfm/public/lm/lmmi10.tfm
   fonts/tfm/public/lm/lmmi12.tfm
   fonts/tfm/public/lm/lmmi5.tfm
   fonts/tfm/public/lm/lmmi6.tfm
   fonts/tfm/public/lm/lmmi7.tfm
   fonts/tfm/public/lm/lmmi8.tfm
   fonts/tfm/public/lm/lmmi9.tfm
   fonts/tfm/public/lm/lmmib10.tfm
   fonts/tfm/public/lm/lmmib5.tfm
   fonts/tfm/public/lm/lmmib7.tfm
   fonts/tfm/public/lm/lmsy10.tfm
   fonts/tfm/public/lm/lmsy5.tfm
   fonts/tfm/public/lm/lmsy6.tfm
   fonts/tfm/public/lm/lmsy7.tfm
   fonts/tfm/public/lm/lmsy8.tfm
   fonts/tfm/public/lm/lmsy9.tfm
   fonts/tfm/public/lm/qx-lmb10.tfm
   fonts/tfm/public/lm/qx-lmbx5.tfm
   fonts/tfm/public/lm/qx-lmbx6.tfm
   fonts/tfm/public/lm/qx-lmbx7.tfm
   fonts/tfm/public/lm/qx-lmbx8.tfm
   fonts/tfm/public/lm/qx-lmbx9.tfm
   fonts/tfm/public/lm/qx-lmbo10.tfm
   fonts/tfm/public/lm/qx-lmbx10.tfm
   fonts/tfm/public/lm/qx-lmbx12.tfm
   fonts/tfm/public/lm/qx-lmbxi10.tfm
   fonts/tfm/public/lm/qx-lmbxo10.tfm
   fonts/tfm/public/lm/qx-lmcsc10.tfm
   fonts/tfm/public/lm/qx-lmcsco10.tfm
   fonts/tfm/public/lm/qx-lmdunh10.tfm
   fonts/tfm/public/lm/qx-lmduno10.tfm
   fonts/tfm/public/lm/qx-lmr10.tfm
   fonts/tfm/public/lm/qx-lmr12.tfm
   fonts/tfm/public/lm/qx-lmr17.tfm
   fonts/tfm/public/lm/qx-lmr5.tfm
   fonts/tfm/public/lm/qx-lmr6.tfm
   fonts/tfm/public/lm/qx-lmr7.tfm
   fonts/tfm/public/lm/qx-lmr8.tfm
   fonts/tfm/public/lm/qx-lmr9.tfm
   fonts/tfm/public/lm/qx-lmri7.tfm
   fonts/tfm/public/lm/qx-lmri8.tfm
   fonts/tfm/public/lm/qx-lmri9.tfm
   fonts/tfm/public/lm/qx-lmro8.tfm
   fonts/tfm/public/lm/qx-lmro9.tfm
   fonts/tfm/public/lm/qx-lmri10.tfm
   fonts/tfm/public/lm/qx-lmri12.tfm
   fonts/tfm/public/lm/qx-lmro10.tfm
   fonts/tfm/public/lm/qx-lmro12.tfm
   fonts/tfm/public/lm/qx-lmro17.tfm
   fonts/tfm/public/lm/qx-lmss8.tfm
   fonts/tfm/public/lm/qx-lmss9.tfm
   fonts/tfm/public/lm/qx-lmss10.tfm
   fonts/tfm/public/lm/qx-lmss12.tfm
   fonts/tfm/public/lm/qx-lmss17.tfm
   fonts/tfm/public/lm/qx-lmssbo10.tfm
   fonts/tfm/public/lm/qx-lmssbx10.tfm
   fonts/tfm/public/lm/qx-lmssdc10.tfm
   fonts/tfm/public/lm/qx-lmssdo10.tfm
   fonts/tfm/public/lm/qx-lmsso10.tfm
   fonts/tfm/public/lm/qx-lmsso12.tfm
   fonts/tfm/public/lm/qx-lmtt8.tfm
   fonts/tfm/public/lm/qx-lmtt9.tfm
   fonts/tfm/public/lm/qx-lmtcsc10.tfm
   fonts/tfm/public/lm/qx-lmtcso10.tfm
   fonts/tfm/public/lm/qx-lmtl10.tfm
   fonts/tfm/public/lm/qx-lmtlo10.tfm
   fonts/tfm/public/lm/qx-lmtlc10.tfm
   fonts/tfm/public/lm/qx-lmtlco10.tfm
   fonts/tfm/public/lm/qx-lmtk10.tfm
   fonts/tfm/public/lm/qx-lmtko10.tfm
   fonts/tfm/public/lm/qx-lmtt10.tfm
   fonts/tfm/public/lm/qx-lmu10.tfm
   fonts/tfm/public/lm/qx-lmvtt10.tfm
   fonts/tfm/public/lm/qx-lmvtto10.tfm
   fonts/tfm/public/lm/qx-lmvtl10.tfm
   fonts/tfm/public/lm/qx-lmvtlo10.tfm
   fonts/tfm/public/lm/qx-lmvtk10.tfm
   fonts/tfm/public/lm/qx-lmvtko10.tfm
   fonts/tfm/public/lm/qx-lmsso17.tfm
   fonts/tfm/public/lm/qx-lmsso8.tfm
   fonts/tfm/public/lm/qx-lmsso9.tfm
   fonts/tfm/public/lm/qx-lmssq8.tfm
   fonts/tfm/public/lm/qx-lmssqbo8.tfm
   fonts/tfm/public/lm/qx-lmssqbx8.tfm
   fonts/tfm/public/lm/qx-lmssqo8.tfm
   fonts/tfm/public/lm/qx-lmtt12.tfm
   fonts/tfm/public/lm/qx-lmtti10.tfm
   fonts/tfm/public/lm/qx-lmtto10.tfm
   fonts/tfm/public/lm/rm-lmb10.tfm
   fonts/tfm/public/lm/rm-lmbx5.tfm
   fonts/tfm/public/lm/rm-lmbx6.tfm
   fonts/tfm/public/lm/rm-lmbx7.tfm
   fonts/tfm/public/lm/rm-lmbx8.tfm
   fonts/tfm/public/lm/rm-lmbx9.tfm
   fonts/tfm/public/lm/rm-lmbo10.tfm
   fonts/tfm/public/lm/rm-lmbx10.tfm
   fonts/tfm/public/lm/rm-lmbx12.tfm
   fonts/tfm/public/lm/rm-lmbxi10.tfm
   fonts/tfm/public/lm/rm-lmbxo10.tfm
   fonts/tfm/public/lm/rm-lmcsc10.tfm
   fonts/tfm/public/lm/rm-lmcsco10.tfm
   fonts/tfm/public/lm/rm-lmdunh10.tfm
   fonts/tfm/public/lm/rm-lmduno10.tfm
   fonts/tfm/public/lm/rm-lmr10.tfm
   fonts/tfm/public/lm/rm-lmr12.tfm
   fonts/tfm/public/lm/rm-lmr17.tfm
   fonts/tfm/public/lm/rm-lmr5.tfm
   fonts/tfm/public/lm/rm-lmr6.tfm
   fonts/tfm/public/lm/rm-lmr7.tfm
   fonts/tfm/public/lm/rm-lmr8.tfm
   fonts/tfm/public/lm/rm-lmr9.tfm
   fonts/tfm/public/lm/rm-lmri7.tfm
   fonts/tfm/public/lm/rm-lmri8.tfm
   fonts/tfm/public/lm/rm-lmri9.tfm
   fonts/tfm/public/lm/rm-lmro8.tfm
   fonts/tfm/public/lm/rm-lmro9.tfm
   fonts/tfm/public/lm/rm-lmri10.tfm
   fonts/tfm/public/lm/rm-lmri12.tfm
   fonts/tfm/public/lm/rm-lmro10.tfm
   fonts/tfm/public/lm/rm-lmro12.tfm
   fonts/tfm/public/lm/rm-lmro17.tfm
   fonts/tfm/public/lm/rm-lmss8.tfm
   fonts/tfm/public/lm/rm-lmss9.tfm
   fonts/tfm/public/lm/rm-lmss10.tfm
   fonts/tfm/public/lm/rm-lmss12.tfm
   fonts/tfm/public/lm/rm-lmss17.tfm
   fonts/tfm/public/lm/rm-lmssbo10.tfm
   fonts/tfm/public/lm/rm-lmssbx10.tfm
   fonts/tfm/public/lm/rm-lmssdc10.tfm
   fonts/tfm/public/lm/rm-lmssdo10.tfm
   fonts/tfm/public/lm/rm-lmsso10.tfm
   fonts/tfm/public/lm/rm-lmsso12.tfm
   fonts/tfm/public/lm/rm-lmtt8.tfm
   fonts/tfm/public/lm/rm-lmtt9.tfm
   fonts/tfm/public/lm/rm-lmtcsc10.tfm
   fonts/tfm/public/lm/rm-lmtcso10.tfm
   fonts/tfm/public/lm/rm-lmtl10.tfm
   fonts/tfm/public/lm/rm-lmtlo10.tfm
   fonts/tfm/public/lm/rm-lmtlc10.tfm
   fonts/tfm/public/lm/rm-lmtlco10.tfm
   fonts/tfm/public/lm/rm-lmtk10.tfm
   fonts/tfm/public/lm/rm-lmtko10.tfm
   fonts/tfm/public/lm/rm-lmtt10.tfm
   fonts/tfm/public/lm/rm-lmu10.tfm
   fonts/tfm/public/lm/rm-lmvtt10.tfm
   fonts/tfm/public/lm/rm-lmvtto10.tfm
   fonts/tfm/public/lm/rm-lmvtl10.tfm
   fonts/tfm/public/lm/rm-lmvtlo10.tfm
   fonts/tfm/public/lm/rm-lmvtk10.tfm
   fonts/tfm/public/lm/rm-lmvtko10.tfm
   fonts/tfm/public/lm/rm-lmsso17.tfm
   fonts/tfm/public/lm/rm-lmsso8.tfm
   fonts/tfm/public/lm/rm-lmsso9.tfm
   fonts/tfm/public/lm/rm-lmssq8.tfm
   fonts/tfm/public/lm/rm-lmssqbo8.tfm
   fonts/tfm/public/lm/rm-lmssqbx8.tfm
   fonts/tfm/public/lm/rm-lmssqo8.tfm
   fonts/tfm/public/lm/rm-lmtt12.tfm
   fonts/tfm/public/lm/rm-lmtti10.tfm
   fonts/tfm/public/lm/rm-lmtto10.tfm
   fonts/tfm/public/lm/t5-lmb10.tfm
   fonts/tfm/public/lm/t5-lmbx5.tfm
   fonts/tfm/public/lm/t5-lmbx6.tfm
   fonts/tfm/public/lm/t5-lmbx7.tfm
   fonts/tfm/public/lm/t5-lmbx8.tfm
   fonts/tfm/public/lm/t5-lmbx9.tfm
   fonts/tfm/public/lm/t5-lmbo10.tfm
   fonts/tfm/public/lm/t5-lmbx10.tfm
   fonts/tfm/public/lm/t5-lmbx12.tfm
   fonts/tfm/public/lm/t5-lmbxi10.tfm
   fonts/tfm/public/lm/t5-lmbxo10.tfm
   fonts/tfm/public/lm/t5-lmcsc10.tfm
   fonts/tfm/public/lm/t5-lmcsco10.tfm
   fonts/tfm/public/lm/t5-lmdunh10.tfm
   fonts/tfm/public/lm/t5-lmduno10.tfm
   fonts/tfm/public/lm/t5-lmr10.tfm
   fonts/tfm/public/lm/t5-lmr12.tfm
   fonts/tfm/public/lm/t5-lmr17.tfm
   fonts/tfm/public/lm/t5-lmr5.tfm
   fonts/tfm/public/lm/t5-lmr6.tfm
   fonts/tfm/public/lm/t5-lmr7.tfm
   fonts/tfm/public/lm/t5-lmr8.tfm
   fonts/tfm/public/lm/t5-lmr9.tfm
   fonts/tfm/public/lm/t5-lmri7.tfm
   fonts/tfm/public/lm/t5-lmri8.tfm
   fonts/tfm/public/lm/t5-lmri9.tfm
   fonts/tfm/public/lm/t5-lmro8.tfm
   fonts/tfm/public/lm/t5-lmro9.tfm
   fonts/tfm/public/lm/t5-lmri10.tfm
   fonts/tfm/public/lm/t5-lmri12.tfm
   fonts/tfm/public/lm/t5-lmro10.tfm
   fonts/tfm/public/lm/t5-lmro12.tfm
   fonts/tfm/public/lm/t5-lmro17.tfm
   fonts/tfm/public/lm/t5-lmss8.tfm
   fonts/tfm/public/lm/t5-lmss9.tfm
   fonts/tfm/public/lm/t5-lmss10.tfm
   fonts/tfm/public/lm/t5-lmss12.tfm
   fonts/tfm/public/lm/t5-lmss17.tfm
   fonts/tfm/public/lm/t5-lmssbo10.tfm
   fonts/tfm/public/lm/t5-lmssbx10.tfm
   fonts/tfm/public/lm/t5-lmssdc10.tfm
   fonts/tfm/public/lm/t5-lmssdo10.tfm
   fonts/tfm/public/lm/t5-lmsso10.tfm
   fonts/tfm/public/lm/t5-lmsso12.tfm
   fonts/tfm/public/lm/t5-lmtt8.tfm
   fonts/tfm/public/lm/t5-lmtt9.tfm
   fonts/tfm/public/lm/t5-lmtcsc10.tfm
   fonts/tfm/public/lm/t5-lmtcso10.tfm
   fonts/tfm/public/lm/t5-lmtl10.tfm
   fonts/tfm/public/lm/t5-lmtlo10.tfm
   fonts/tfm/public/lm/t5-lmtlc10.tfm
   fonts/tfm/public/lm/t5-lmtlco10.tfm
   fonts/tfm/public/lm/t5-lmtk10.tfm
   fonts/tfm/public/lm/t5-lmtko10.tfm
   fonts/tfm/public/lm/t5-lmtt10.tfm
   fonts/tfm/public/lm/t5-lmu10.tfm
   fonts/tfm/public/lm/t5-lmvtt10.tfm
   fonts/tfm/public/lm/t5-lmvtto10.tfm
   fonts/tfm/public/lm/t5-lmvtl10.tfm
   fonts/tfm/public/lm/t5-lmvtlo10.tfm
   fonts/tfm/public/lm/t5-lmvtk10.tfm
   fonts/tfm/public/lm/t5-lmvtko10.tfm
   fonts/tfm/public/lm/t5-lmsso17.tfm
   fonts/tfm/public/lm/t5-lmsso8.tfm
   fonts/tfm/public/lm/t5-lmsso9.tfm
   fonts/tfm/public/lm/t5-lmssq8.tfm
   fonts/tfm/public/lm/t5-lmssqbo8.tfm
   fonts/tfm/public/lm/t5-lmssqbx8.tfm
   fonts/tfm/public/lm/t5-lmssqo8.tfm
   fonts/tfm/public/lm/t5-lmtt12.tfm
   fonts/tfm/public/lm/t5-lmtti10.tfm
   fonts/tfm/public/lm/t5-lmtto10.tfm
   fonts/tfm/public/lm/texnansi-lmb10.tfm
   fonts/tfm/public/lm/texnansi-lmbo10.tfm
   fonts/tfm/public/lm/texnansi-lmbx10.tfm
   fonts/tfm/public/lm/texnansi-lmbx12.tfm
   fonts/tfm/public/lm/texnansi-lmbx5.tfm
   fonts/tfm/public/lm/texnansi-lmbx6.tfm
   fonts/tfm/public/lm/texnansi-lmbx7.tfm
   fonts/tfm/public/lm/texnansi-lmbx8.tfm
   fonts/tfm/public/lm/texnansi-lmbx9.tfm
   fonts/tfm/public/lm/texnansi-lmbxi10.tfm
   fonts/tfm/public/lm/texnansi-lmbxo10.tfm
   fonts/tfm/public/lm/texnansi-lmcsc10.tfm
   fonts/tfm/public/lm/texnansi-lmcsco10.tfm
   fonts/tfm/public/lm/texnansi-lmdunh10.tfm
   fonts/tfm/public/lm/texnansi-lmduno10.tfm
   fonts/tfm/public/lm/texnansi-lmr10.tfm
   fonts/tfm/public/lm/texnansi-lmr12.tfm
   fonts/tfm/public/lm/texnansi-lmr17.tfm
   fonts/tfm/public/lm/texnansi-lmr5.tfm
   fonts/tfm/public/lm/texnansi-lmr6.tfm
   fonts/tfm/public/lm/texnansi-lmr7.tfm
   fonts/tfm/public/lm/texnansi-lmr8.tfm
   fonts/tfm/public/lm/texnansi-lmr9.tfm
   fonts/tfm/public/lm/texnansi-lmri10.tfm
   fonts/tfm/public/lm/texnansi-lmri12.tfm
   fonts/tfm/public/lm/texnansi-lmri7.tfm
   fonts/tfm/public/lm/texnansi-lmri8.tfm
   fonts/tfm/public/lm/texnansi-lmri9.tfm
   fonts/tfm/public/lm/texnansi-lmro10.tfm
   fonts/tfm/public/lm/texnansi-lmro12.tfm
   fonts/tfm/public/lm/texnansi-lmro17.tfm
   fonts/tfm/public/lm/texnansi-lmro8.tfm
   fonts/tfm/public/lm/texnansi-lmro9.tfm
   fonts/tfm/public/lm/texnansi-lmss10.tfm
   fonts/tfm/public/lm/texnansi-lmss12.tfm
   fonts/tfm/public/lm/texnansi-lmss17.tfm
   fonts/tfm/public/lm/texnansi-lmss8.tfm
   fonts/tfm/public/lm/texnansi-lmss9.tfm
   fonts/tfm/public/lm/texnansi-lmssbo10.tfm
   fonts/tfm/public/lm/texnansi-lmssbx10.tfm
   fonts/tfm/public/lm/texnansi-lmssdc10.tfm
   fonts/tfm/public/lm/texnansi-lmssdo10.tfm
   fonts/tfm/public/lm/texnansi-lmsso10.tfm
   fonts/tfm/public/lm/texnansi-lmsso12.tfm
   fonts/tfm/public/lm/texnansi-lmsso17.tfm
   fonts/tfm/public/lm/texnansi-lmsso8.tfm
   fonts/tfm/public/lm/texnansi-lmsso9.tfm
   fonts/tfm/public/lm/texnansi-lmssq8.tfm
   fonts/tfm/public/lm/texnansi-lmssqbo8.tfm
   fonts/tfm/public/lm/texnansi-lmssqbx8.tfm
   fonts/tfm/public/lm/texnansi-lmssqo8.tfm
   fonts/tfm/public/lm/texnansi-lmtcsc10.tfm
   fonts/tfm/public/lm/texnansi-lmtcso10.tfm
   fonts/tfm/public/lm/texnansi-lmtl10.tfm
   fonts/tfm/public/lm/texnansi-lmtlo10.tfm
   fonts/tfm/public/lm/texnansi-lmtlc10.tfm
   fonts/tfm/public/lm/texnansi-lmtlco10.tfm
   fonts/tfm/public/lm/texnansi-lmtk10.tfm
   fonts/tfm/public/lm/texnansi-lmtko10.tfm
   fonts/tfm/public/lm/texnansi-lmtt10.tfm
   fonts/tfm/public/lm/texnansi-lmtt12.tfm
   fonts/tfm/public/lm/texnansi-lmtt8.tfm
   fonts/tfm/public/lm/texnansi-lmtt9.tfm
   fonts/tfm/public/lm/texnansi-lmtti10.tfm
   fonts/tfm/public/lm/texnansi-lmtto10.tfm
   fonts/tfm/public/lm/texnansi-lmu10.tfm
   fonts/tfm/public/lm/texnansi-lmvtt10.tfm
   fonts/tfm/public/lm/texnansi-lmvtto10.tfm
   fonts/tfm/public/lm/texnansi-lmvtl10.tfm
   fonts/tfm/public/lm/texnansi-lmvtlo10.tfm
   fonts/tfm/public/lm/texnansi-lmvtk10.tfm
   fonts/tfm/public/lm/texnansi-lmvtko10.tfm
   fonts/tfm/public/lm/ts1-lmr5.tfm
   fonts/tfm/public/lm/ts1-lmr6.tfm
   fonts/tfm/public/lm/ts1-lmr7.tfm
   fonts/tfm/public/lm/ts1-lmr8.tfm
   fonts/tfm/public/lm/ts1-lmr9.tfm
   fonts/tfm/public/lm/ts1-lmb10.tfm
   fonts/tfm/public/lm/ts1-lmbo10.tfm
   fonts/tfm/public/lm/ts1-lmbx10.tfm
   fonts/tfm/public/lm/ts1-lmbx12.tfm
   fonts/tfm/public/lm/ts1-lmbx5.tfm
   fonts/tfm/public/lm/ts1-lmbx6.tfm
   fonts/tfm/public/lm/ts1-lmbx7.tfm
   fonts/tfm/public/lm/ts1-lmbx8.tfm
   fonts/tfm/public/lm/ts1-lmbx9.tfm
   fonts/tfm/public/lm/ts1-lmbxi10.tfm
   fonts/tfm/public/lm/ts1-lmbxo10.tfm
   fonts/tfm/public/lm/ts1-lmcsc10.tfm
   fonts/tfm/public/lm/ts1-lmcsco10.tfm
   fonts/tfm/public/lm/ts1-lmdunh10.tfm
   fonts/tfm/public/lm/ts1-lmduno10.tfm
   fonts/tfm/public/lm/ts1-lmr10.tfm
   fonts/tfm/public/lm/ts1-lmr12.tfm
   fonts/tfm/public/lm/ts1-lmr17.tfm
   fonts/tfm/public/lm/ts1-lmri10.tfm
   fonts/tfm/public/lm/ts1-lmri12.tfm
   fonts/tfm/public/lm/ts1-lmri7.tfm
   fonts/tfm/public/lm/ts1-lmri8.tfm
   fonts/tfm/public/lm/ts1-lmri9.tfm
   fonts/tfm/public/lm/ts1-lmro10.tfm
   fonts/tfm/public/lm/ts1-lmro12.tfm
   fonts/tfm/public/lm/ts1-lmro17.tfm
   fonts/tfm/public/lm/ts1-lmro8.tfm
   fonts/tfm/public/lm/ts1-lmro9.tfm
   fonts/tfm/public/lm/ts1-lmss10.tfm
   fonts/tfm/public/lm/ts1-lmss12.tfm
   fonts/tfm/public/lm/ts1-lmss17.tfm
   fonts/tfm/public/lm/ts1-lmss8.tfm
   fonts/tfm/public/lm/ts1-lmss9.tfm
   fonts/tfm/public/lm/ts1-lmssbo10.tfm
   fonts/tfm/public/lm/ts1-lmssbx10.tfm
   fonts/tfm/public/lm/ts1-lmssdc10.tfm
   fonts/tfm/public/lm/ts1-lmssdo10.tfm
   fonts/tfm/public/lm/ts1-lmsso10.tfm
   fonts/tfm/public/lm/ts1-lmsso12.tfm
   fonts/tfm/public/lm/ts1-lmsso17.tfm
   fonts/tfm/public/lm/ts1-lmsso8.tfm
   fonts/tfm/public/lm/ts1-lmsso9.tfm
   fonts/tfm/public/lm/ts1-lmssq8.tfm
   fonts/tfm/public/lm/ts1-lmssqbo8.tfm
   fonts/tfm/public/lm/ts1-lmssqbx8.tfm
   fonts/tfm/public/lm/ts1-lmssqo8.tfm
   fonts/tfm/public/lm/ts1-lmtcsc10.tfm
   fonts/tfm/public/lm/ts1-lmtcso10.tfm
   fonts/tfm/public/lm/ts1-lmtl10.tfm
   fonts/tfm/public/lm/ts1-lmtlo10.tfm
   fonts/tfm/public/lm/ts1-lmtlc10.tfm
   fonts/tfm/public/lm/ts1-lmtlco10.tfm
   fonts/tfm/public/lm/ts1-lmtk10.tfm
   fonts/tfm/public/lm/ts1-lmtko10.tfm
   fonts/tfm/public/lm/ts1-lmtt10.tfm
   fonts/tfm/public/lm/ts1-lmtt12.tfm
   fonts/tfm/public/lm/ts1-lmtt8.tfm
   fonts/tfm/public/lm/ts1-lmtt9.tfm
   fonts/tfm/public/lm/ts1-lmtti10.tfm
   fonts/tfm/public/lm/ts1-lmtto10.tfm
   fonts/tfm/public/lm/ts1-lmu10.tfm
   fonts/tfm/public/lm/ts1-lmvtt10.tfm
   fonts/tfm/public/lm/ts1-lmvtto10.tfm
   fonts/tfm/public/lm/ts1-lmvtl10.tfm
   fonts/tfm/public/lm/ts1-lmvtlo10.tfm
   fonts/tfm/public/lm/ts1-lmvtk10.tfm
   fonts/tfm/public/lm/ts1-lmvtko10.tfm
   fonts/type1/public/lm/lmb10.pfb
   fonts/type1/public/lm/lmb10.pfm
   fonts/type1/public/lm/lmbo10.pfb
   fonts/type1/public/lm/lmbo10.pfm
   fonts/type1/public/lm/lmbsy10.pfb
   fonts/type1/public/lm/lmbsy5.pfb
   fonts/type1/public/lm/lmbsy7.pfb
   fonts/type1/public/lm/lmbx10.pfb
   fonts/type1/public/lm/lmbx10.pfm
   fonts/type1/public/lm/lmbx12.pfb
   fonts/type1/public/lm/lmbx12.pfm
   fonts/type1/public/lm/lmbx5.pfb
   fonts/type1/public/lm/lmbx5.pfm
   fonts/type1/public/lm/lmbx6.pfb
   fonts/type1/public/lm/lmbx6.pfm
   fonts/type1/public/lm/lmbx7.pfb
   fonts/type1/public/lm/lmbx7.pfm
   fonts/type1/public/lm/lmbx8.pfb
   fonts/type1/public/lm/lmbx8.pfm
   fonts/type1/public/lm/lmbx9.pfb
   fonts/type1/public/lm/lmbx9.pfm
   fonts/type1/public/lm/lmbxi10.pfb
   fonts/type1/public/lm/lmbxi10.pfm
   fonts/type1/public/lm/lmbxo10.pfb
   fonts/type1/public/lm/lmbxo10.pfm
   fonts/type1/public/lm/lmcsc10.pfb
   fonts/type1/public/lm/lmcsc10.pfm
   fonts/type1/public/lm/lmcsco10.pfb
   fonts/type1/public/lm/lmcsco10.pfm
   fonts/type1/public/lm/lmdunh10.pfb
   fonts/type1/public/lm/lmdunh10.pfm
   fonts/type1/public/lm/lmduno10.pfb
   fonts/type1/public/lm/lmduno10.pfm
   fonts/type1/public/lm/lmex10.pfb
   fonts/type1/public/lm/lmmi10.pfb
   fonts/type1/public/lm/lmmi12.pfb
   fonts/type1/public/lm/lmmi5.pfb
   fonts/type1/public/lm/lmmi6.pfb
   fonts/type1/public/lm/lmmi7.pfb
   fonts/type1/public/lm/lmmi8.pfb
   fonts/type1/public/lm/lmmi9.pfb
   fonts/type1/public/lm/lmmib10.pfb
   fonts/type1/public/lm/lmmib5.pfb
   fonts/type1/public/lm/lmmib7.pfb
   fonts/type1/public/lm/lmr10.pfb
   fonts/type1/public/lm/lmr10.pfm
   fonts/type1/public/lm/lmr12.pfb
   fonts/type1/public/lm/lmr12.pfm
   fonts/type1/public/lm/lmr17.pfb
   fonts/type1/public/lm/lmr17.pfm
   fonts/type1/public/lm/lmr5.pfb
   fonts/type1/public/lm/lmr5.pfm
   fonts/type1/public/lm/lmr6.pfb
   fonts/type1/public/lm/lmr6.pfm
   fonts/type1/public/lm/lmr7.pfb
   fonts/type1/public/lm/lmr7.pfm
   fonts/type1/public/lm/lmr8.pfb
   fonts/type1/public/lm/lmr8.pfm
   fonts/type1/public/lm/lmr9.pfb
   fonts/type1/public/lm/lmr9.pfm
   fonts/type1/public/lm/lmri10.pfb
   fonts/type1/public/lm/lmri10.pfm
   fonts/type1/public/lm/lmri12.pfb
   fonts/type1/public/lm/lmri12.pfm
   fonts/type1/public/lm/lmri7.pfb
   fonts/type1/public/lm/lmri7.pfm
   fonts/type1/public/lm/lmri8.pfb
   fonts/type1/public/lm/lmri8.pfm
   fonts/type1/public/lm/lmri9.pfb
   fonts/type1/public/lm/lmri9.pfm
   fonts/type1/public/lm/lmro10.pfb
   fonts/type1/public/lm/lmro10.pfm
   fonts/type1/public/lm/lmro12.pfb
   fonts/type1/public/lm/lmro12.pfm
   fonts/type1/public/lm/lmro17.pfb
   fonts/type1/public/lm/lmro17.pfm
   fonts/type1/public/lm/lmro8.pfb
   fonts/type1/public/lm/lmro8.pfm
   fonts/type1/public/lm/lmro9.pfb
   fonts/type1/public/lm/lmro9.pfm
   fonts/type1/public/lm/lmss10.pfb
   fonts/type1/public/lm/lmss10.pfm
   fonts/type1/public/lm/lmss12.pfb
   fonts/type1/public/lm/lmss12.pfm
   fonts/type1/public/lm/lmss17.pfb
   fonts/type1/public/lm/lmss17.pfm
   fonts/type1/public/lm/lmss8.pfb
   fonts/type1/public/lm/lmss8.pfm
   fonts/type1/public/lm/lmss9.pfb
   fonts/type1/public/lm/lmss9.pfm
   fonts/type1/public/lm/lmssbo10.pfb
   fonts/type1/public/lm/lmssbo10.pfm
   fonts/type1/public/lm/lmssbx10.pfb
   fonts/type1/public/lm/lmssbx10.pfm
   fonts/type1/public/lm/lmssdc10.pfb
   fonts/type1/public/lm/lmssdc10.pfm
   fonts/type1/public/lm/lmssdo10.pfb
   fonts/type1/public/lm/lmssdo10.pfm
   fonts/type1/public/lm/lmsso10.pfb
   fonts/type1/public/lm/lmsso10.pfm
   fonts/type1/public/lm/lmsso12.pfb
   fonts/type1/public/lm/lmsso12.pfm
   fonts/type1/public/lm/lmsso17.pfb
   fonts/type1/public/lm/lmsso17.pfm
   fonts/type1/public/lm/lmsso8.pfb
   fonts/type1/public/lm/lmsso8.pfm
   fonts/type1/public/lm/lmsso9.pfb
   fonts/type1/public/lm/lmsso9.pfm
   fonts/type1/public/lm/lmssq8.pfb
   fonts/type1/public/lm/lmssq8.pfm
   fonts/type1/public/lm/lmssqbo8.pfb
   fonts/type1/public/lm/lmssqbo8.pfm
   fonts/type1/public/lm/lmssqbx8.pfb
   fonts/type1/public/lm/lmssqbx8.pfm
   fonts/type1/public/lm/lmssqo8.pfb
   fonts/type1/public/lm/lmssqo8.pfm
   fonts/type1/public/lm/lmsy10.pfb
   fonts/type1/public/lm/lmsy5.pfb
   fonts/type1/public/lm/lmsy6.pfb
   fonts/type1/public/lm/lmsy7.pfb
   fonts/type1/public/lm/lmsy8.pfb
   fonts/type1/public/lm/lmsy9.pfb
   fonts/type1/public/lm/lmtcsc10.pfb
   fonts/type1/public/lm/lmtcsc10.pfm
   fonts/type1/public/lm/lmtcso10.pfb
   fonts/type1/public/lm/lmtcso10.pfm
   fonts/type1/public/lm/lmtk10.pfb
   fonts/type1/public/lm/lmtk10.pfm
   fonts/type1/public/lm/lmtko10.pfb
   fonts/type1/public/lm/lmtko10.pfm
   fonts/type1/public/lm/lmtl10.pfb
   fonts/type1/public/lm/lmtl10.pfm
   fonts/type1/public/lm/lmtlc10.pfb
   fonts/type1/public/lm/lmtlc10.pfm
   fonts/type1/public/lm/lmtlco10.pfb
   fonts/type1/public/lm/lmtlco10.pfm
   fonts/type1/public/lm/lmtlo10.pfb
   fonts/type1/public/lm/lmtlo10.pfm
   fonts/type1/public/lm/lmtt10.pfb
   fonts/type1/public/lm/lmtt10.pfm
   fonts/type1/public/lm/lmtt12.pfb
   fonts/type1/public/lm/lmtt12.pfm
   fonts/type1/public/lm/lmtt8.pfb
   fonts/type1/public/lm/lmtt8.pfm
   fonts/type1/public/lm/lmtt9.pfb
   fonts/type1/public/lm/lmtt9.pfm
   fonts/type1/public/lm/lmtti10.pfb
   fonts/type1/public/lm/lmtti10.pfm
   fonts/type1/public/lm/lmtto10.pfb
   fonts/type1/public/lm/lmtto10.pfm
   fonts/type1/public/lm/lmu10.pfb
   fonts/type1/public/lm/lmu10.pfm
   fonts/type1/public/lm/lmvtk10.pfb
   fonts/type1/public/lm/lmvtk10.pfm
   fonts/type1/public/lm/lmvtko10.pfb
   fonts/type1/public/lm/lmvtko10.pfm
   fonts/type1/public/lm/lmvtl10.pfb
   fonts/type1/public/lm/lmvtl10.pfm
   fonts/type1/public/lm/lmvtlo10.pfb
   fonts/type1/public/lm/lmvtlo10.pfm
   fonts/type1/public/lm/lmvtt10.pfb
   fonts/type1/public/lm/lmvtt10.pfm
   fonts/type1/public/lm/lmvtto10.pfb
   fonts/type1/public/lm/lmvtto10.pfm
   tex/latex/lm/il2lmdh.fd
   tex/latex/lm/il2lmr.fd
   tex/latex/lm/il2lmss.fd
   tex/latex/lm/il2lmssq.fd
   tex/latex/lm/il2lmtt.fd
   tex/latex/lm/il2lmvtt.fd
   tex/latex/lm/l7xlmdh.fd
   tex/latex/lm/l7xlmr.fd
   tex/latex/lm/l7xlmss.fd
   tex/latex/lm/l7xlmssq.fd
   tex/latex/lm/l7xlmtt.fd
   tex/latex/lm/l7xlmvtt.fd
   tex/latex/lm/lmodern.sty
   tex/latex/lm/ly1lmdh.fd
   tex/latex/lm/ly1lmr.fd
   tex/latex/lm/ly1lmss.fd
   tex/latex/lm/ly1lmssq.fd
   tex/latex/lm/ly1lmtt.fd
   tex/latex/lm/ly1lmvtt.fd
   tex/latex/lm/omllmm.fd
   tex/latex/lm/omllmr.fd
   tex/latex/lm/omslmr.fd
   tex/latex/lm/omslmsy.fd
   tex/latex/lm/omxlmex.fd
   tex/latex/lm/ot1lmdh.fd
   tex/latex/lm/ot1lmr.fd
   tex/latex/lm/ot1lmss.fd
   tex/latex/lm/ot1lmssq.fd
   tex/latex/lm/ot1lmtt.fd
   tex/latex/lm/ot1lmvtt.fd
   tex/latex/lm/ot4lmdh.fd
   tex/latex/lm/ot4lmr.fd
   tex/latex/lm/ot4lmss.fd
   tex/latex/lm/ot4lmssq.fd
   tex/latex/lm/ot4lmtt.fd
   tex/latex/lm/ot4lmvtt.fd
   tex/latex/lm/qxlmdh.fd
   tex/latex/lm/qxlmr.fd
   tex/latex/lm/qxlmss.fd
   tex/latex/lm/qxlmssq.fd
   tex/latex/lm/qxlmtt.fd
   tex/latex/lm/qxlmvtt.fd
   tex/latex/lm/t1lmdh.fd
   tex/latex/lm/t1lmr.fd
   tex/latex/lm/t1lmss.fd
   tex/latex/lm/t1lmssq.fd
   tex/latex/lm/t1lmtt.fd
   tex/latex/lm/t1lmvtt.fd
   tex/latex/lm/t5lmdh.fd
   tex/latex/lm/t5lmr.fd
   tex/latex/lm/t5lmss.fd
   tex/latex/lm/t5lmssq.fd
   tex/latex/lm/t5lmtt.fd
   tex/latex/lm/t5lmvtt.fd
   tex/latex/lm/ts1lmdh.fd
   tex/latex/lm/ts1lmr.fd
   tex/latex/lm/ts1lmss.fd
   tex/latex/lm/ts1lmssq.fd
   tex/latex/lm/ts1lmtt.fd
   tex/latex/lm/ts1lmvtt.fd

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/lm/GUST-FONT-LICENSE.txt



==> assets/licenses/lm/README-Latin-Modern.TXT <==
###########################################################################
############          The Latin Modern Family of Fonts         ############
###########################################################################

Font: The Latin Modern Family of Fonts
Designer (Computer Modern Family of Fonts): Donald E. Knuth
Author: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.005
Date: 21 III 2021
Downloads: http://www.gust.org.pl/projects/e-foundry/latin-modern/
License:
  % Copyright 2003--2021 by B. Jackowski and J.M. Nowacki
  % (on behalf of TeX Users Groups).
  % This work is released under the GUST Font License
  %   -- see GUST-FONT-LICENSE.txt.
  % This work has the LPPL maintenance status "maintained".
  % The Current Maintainer of this work is Bogus\l{}aw Jackowski
  % This work consists of the files listed in the MANIFEST.txt file.

###########################################################################
############       A BRIEF DESCRIPTION OF THE LM PACKAGE       ############
###########################################################################

The current LM package contains the most recent version
of the Latin Modern family of fonts in the PostScript Type 1 and
OpenType format. The fonts are based on Donald E. Knuth's Computer Modern
fonts in the PostScript Type 1 format, released into public domain by the
American Mathematical Society (for the history of the outline version of
the CM fonts see, e.g., http://www.math.utah.edu/~beebe/fonts/bluesky.html ).
The project is supported by TeX users groups: CSTUG, DANTE eV, GUST,
GUTenberg, NTG, and TUG.

The Latin Modern Family of fonts consists of 72 text fonts
(some of them have their counterparts in the standard Computer Modern
family, some not), namely:

  lmb10.mp lmbo10.mp lmbx10.mp lmbx12.mp lmbx5.mp lmbx6.mp
  lmbx7.mp lmbx8.mp lmbx9.mp lmbxi10.mp lmbxo10.mp lmcsc10.mp
  lmcsco10.mp lmdunh10.mp lmduno10.mp lmr10.mp lmr12.mp
  lmr17.mp lmr5.mp lmr6.mp lmr7.mp lmr8.mp lmr9.mp lmri10.mp
  lmri12.mp lmri7.mp lmri8.mp lmri9.mp lmro10.mp lmro12.mp
  lmro17.mp lmro8.mp lmro9.mp lmss10.mp lmss12.mp lmss17.mp
  lmss8.mp lmss9.mp lmssbo10.mp lmssbx10.mp lmssdc10.mp
  lmssdo10.mp lmsso10.mp lmsso12.mp lmsso17.mp lmsso8.mp
  lmsso9.mp lmssq8.mp lmssqbo8.mp lmssqbx8.mp lmssqo8.mp
  lmtcsc10.mp lmtcso10.mp lmtk10.mp lmtko10.mp lmtl10.mp
  lmtlc10.mp lmtlco10.mp lmtlo10.mp lmtt10.mp lmtt12.mp
  lmtt8.mp lmtt9.mp lmtti10.mp lmtto10.mp lmu10.mp lmvtk10.mp
  lmvtko10.mp lmvtl10.mp lmvtlo10.mp lmvtt10.mp lmvtto10.mp

and 20 math fonts (being at the moment a duplicate of PL math fonts):

  lmbsy10 lmbsy5 lmbsy7 lmex10 lmmi10 lmmi12 lmmi5 lmmi6 lmmi7 lmmi8
  lmmi9 lmmib10 lmmib5 lmmib7 lmsy10 lmsy5 lmsy6 lmsy7 lmsy8 lmsy9

There is no OpenType format provided for math fonts (yet).

The Latin Modern fonts can be freely used and distributed under the GUST Font
License (see above) which is a slightly modified version of the LaTeX
Project Public License (LPPL; see http://www.latex-project.org/lppl.txt )

The fonts, as compared to the CM family, contain a lot of additional
characters, mainly accented ones. To our knowledge, the repertoir of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions of Latin Modern provide glyphs sufficient for typesetting of
romanized transliterations of Arabic and Sanskrit scripts.

We have frequently used the information presented by Michael Everson
at the ``The Alphabets of Europe'' ( http://www.evertype.com/alphabets/ )
web site. If you know about European languages that are not covered
completely or if some glyphs have apparently wrong shapes -- please let
us know. The list of fonts and characters available so far can be found
at the end of this file.

The LaTeX support, i.e., *.fd and *.sty files, is part of this
distribution (see below) but ConTeXt and XeLaTeX support for
Latin Modern is distributed separately, with the respective packages.
Note, however, that Latin Modern is the default family of fonts
for ConTeXt, therefore users do not need to load any specific files.

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1), splitted into three archives:

lm2.003-bas.zip -- basic set; the directories contain:
~~~~~~~~~~~~~~
doc/fonts/lm             this file plus a few LaTeX examples (test files);
tex/latex/lm             the relevant LaTeX support files (very many thanks
                         to Daniel Flipo and Marcin Woli\'nski).
fonts/enc/dvips/lm       support files for dvips (*.enc files); besides
                         the basic encoding files for Latin Modern fonts
                         (cf. also tfm files), the encoding files
                         for the substitution of CM, CS, PL, and VN fonts
                         with LMs are provided
fonts/map/dvips/lm       support file for dvips (lm.map file); besides
                         the basic map files for Latin Modern fonts
                         (cf. also tfm files), the map files for
                         the substitution of CM, CS, PL, and VN fonts
                         with LMs are provided (substitution maps
                         were prepared by Staszek Wawrykiewicz
                         and Thomas Esser -- thanks for the help)
fonts/map/dvipdfm/lm     map files for dvipdfm (mostly for math fonts
                         used in ConTeXt with XeTeX)
fonts/opentype/public/lm OpenType format (*.otf);
fonts/type1/public/lm    PostScript (Type 1) font files and printer font
                         metric files (*.pfb and *.pfm, respectively);
fonts/tfm/public/lm      TeX font metric files (*.tfm) for:
                         -- CS (CS TUG) encoding (cs-*.tfm),
                         -- EC (Cork) encoding (ec-*.tfm),
                         -- L7X (Lithuanian) encoding (l7x-*.tfm),
                         -- QX encoding (qx-*.tfm),
                         -- RM (``regular math'', used in OT1 and OT4)
                            encoding (qx-*.tfm),
                         -- Y&Y's TeX'n'ANSI aka LY1 encoding
                            (texnansi-*.tfm),
                         -- T5 (Vietnamese) encoding (t5-*.tfm),
                         -- Text Companion for EC fonts aka TS1 (ts1-*.tfm).
fonts/afm/public/lm      Adobe font metric files (*.afm);

lm2.003mt1.zip -- Latin Modern source font files for the METATYPE1 package
~~~~~~~~~~~~~~    (fonts/source/public/lm); the version 0.48y of METATYPE1
                  is required, see ftp://ftp.bop.com.pl/pub/metatype1 ,
                  for the current version of the engine; in order to generate
                  a TeX font metrics with a given encoding, the respective
                  encoding file should be placed in the current directory
                  and renamed to lm-tex.mpe; otherwise a default encoding
                  (QX) will be used

lm2.003-otf.zip -- Latin Modern OpenType font files, for those who are not
~~~~~~~~~~~~~~~~   interested in the whole bundle

The project has been launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, GUTenberg, NTG, TUG).

Hearty thanks to the representatives of these groups and also to all
people who helped with comments, ideas, remarks, bug reports, objections,
hints, consolations, etc. Perhaps the largest number of corrections
is the result of Karel P\'\i\v{s}ka's exhaustive and methodical efforts
in checking the quality of our results; also, he redesigned the `ring'
accent -- very many thanks, Karel.

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

Last but not least: hearty thanks to all people who helped with comments,
ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

Latin Modern text fonts contents details:

---------------------------------
total number of fonts          72
total number of characters  58604
total number of kern pairs 532383
---------------------------------

LAYOUT 1 (824)
lmssq8 lmssqbo8 lmssqbx8 lmssqo8
 Extra chars: varI varIJ varIogonek

LAYOUT 2 (821; basic)
lmb10 lmbo10 lmbx10 lmbx12 lmbx5 lmbx6 lmbx7 lmbx8 lmbx9 lmbxi10 lmbxo10
lmdunh10 lmduno10 lmr10 lmr12 lmr17 lmr5 lmr6 lmr7 lmr8 lmr9 lmri10 lmri12
lmri7 lmri8 lmri9 lmro10 lmro12 lmro17 lmro8 lmro9 lmss10 lmss12 lmss17
lmss8 lmss9 lmssbo10 lmssbx10 lmssdc10 lmssdo10 lmsso10 lmsso12 lmsso17
lmsso8 lmsso9 lmu10 lmvtk10 lmvtko10 lmvtl10 lmvtlo10 lmvtt10 lmvtto10

LAYOUT 3 (814)
lmcsc10 lmcsco10
 Missing chars: f_k ff ffi ffl fi fl longs

LAYOUT 4 (785)
lmtk10 lmtko10 lmtl10 lmtlc10 lmtlco10 lmtlo10 lmtt10 lmtt12 lmtt8 lmtt9
lmtti10 lmtto10
 Missing chars: eight.oldstyle eight.prop f_k ff ffi ffl fi five.oldstyle
five.prop fl four.oldstyle four.prop Germandbls hyphen.prop IJ ij
nine.oldstyle nine.prop one.oldstyle one.prop permyriad servicemark
seven.oldstyle seven.prop six.oldstyle six.prop suppress three.oldstyle
three.prop trademark two.oldstyle two.prop varcopyright varregistered
zero.oldstyle zero.prop

LAYOUT 5 (784)
lmtcsc10 lmtcso10
 Missing chars: eight.oldstyle eight.prop f_k ff ffi ffl fi five.oldstyle
five.prop fl four.oldstyle four.prop Germandbls hyphen.prop IJ ij longs
nine.oldstyle nine.prop one.oldstyle one.prop permyriad servicemark
seven.oldstyle seven.prop six.oldstyle six.prop suppress three.oldstyle
three.prop trademark two.oldstyle two.prop varcopyright varregistered
zero.oldstyle zero.prop


              LAYOUTS: 12345
----------------------------
A                      +++++
a                      +++++
Aacute                 +++++
aacute                 +++++
Abreve                 +++++
abreve                 +++++
Abreveacute            +++++
abreveacute            +++++
Abrevedotbelow         +++++
abrevedotbelow         +++++
Abrevegrave            +++++
abrevegrave            +++++
Abrevehookabove        +++++
abrevehookabove        +++++
Abrevetilde            +++++
abrevetilde            +++++
Acaron                 +++++
acaron                 +++++
Acircumflex            +++++
acircumflex            +++++
Acircumflexacute       +++++
acircumflexacute       +++++
Acircumflexdotbelow    +++++
acircumflexdotbelow    +++++
Acircumflexgrave       +++++
acircumflexgrave       +++++
Acircumflexhookabove   +++++
acircumflexhookabove   +++++
Acircumflextilde       +++++
acircumflextilde       +++++
Acute                  +++++
acute                  +++++
acute.dup              +++++
acute.ts1              +++++
Acutecomb              +++++
acutecomb              +++++
Adblgrave              +++++
adblgrave              +++++
Adieresis              +++++
adieresis              +++++
Adotbelow              +++++
adotbelow              +++++
AE                     +++++
ae                     +++++
AE.dup                 +++++
ae.dup                 +++++
AEacute                +++++
aeacute                +++++
Agrave                 +++++
agrave                 +++++
Ahookabove             +++++
ahookabove             +++++
Alpha                  +++++
Amacron                +++++
amacron                +++++
ampersand              +++++
anglearc               +++++
angleleft              +++++
angleright             +++++
Aogonek                +++++
aogonek                +++++
Aogonekacute           +++++
aogonekacute           +++++
Aring                  +++++
aring                  +++++
Aringacute             +++++
aringacute             +++++
arrowdown              +++++
arrowleft              +++++
arrowright             +++++
arrowup                +++++
asciicircum            +++++
asciitilde             +++++
asterisk               +++++
asteriskmath           +++++
at                     +++++
Atilde                 +++++
atilde                 +++++
B                      +++++
b                      +++++
backslash              +++++
baht                   +++++
bar                    +++++
Beta                   +++++
bigcircle              +++++
blanksymbol            +++++
born                   +++++
braceleft              +++++
braceright             +++++
bracketleft            +++++
bracketright           +++++
Breve                  +++++
breve                  +++++
breve.ts1              +++++
Breveacute             +++++
breveacute             +++++
brevebelow             +++++
brevebelowcomb         +++++
brevebelowinverted     +++++
brevebelowinvertedcomb +++++
Brevecomb              +++++
brevecomb              +++++
Brevegrave             +++++
brevegrave             +++++
Brevehookabove         +++++
brevehookabove         +++++
Breveinverted          +++++
breveinverted          +++++
Breveinvertedcomb      +++++
breveinvertedcomb      +++++
Brevetilde             +++++
brevetilde             +++++
brokenbar              +++++
bullet                 +++++
C                      +++++
c                      +++++
Cacute                 +++++
cacute                 +++++
Caron                  +++++
caron                  +++++
caron.ts1              +++++
Caroncomb              +++++
caroncomb              +++++
Ccaron                 +++++
ccaron                 +++++
Ccedilla               +++++
ccedilla               +++++
Ccircumflex            +++++
ccircumflex            +++++
Cdotaccent             +++++
cdotaccent             +++++
cedilla                +++++
cedilla.dup            +++++
cent                   +++++
cent.oldstyle          +++++
centigrade             +++++
Chi                    +++++
Circumflex             +++++
circumflex             +++++
circumflex.dup         +++++
Circumflexacute        +++++
circumflexacute        +++++
Circumflexcomb         +++++
circumflexcomb         +++++
Circumflexgrave        +++++
circumflexgrave        +++++
Circumflexhookabove    +++++
circumflexhookabove    +++++
Circumflextilde        +++++
circumflextilde        +++++
colon                  +++++
colonmonetary          +++++
comma                  +++++
commaaccent            +++++
commaaccentcomb        +++++
copyleft               +++++
copyright              +++++
currency               +++++
cwm                    +++++
cwmascender            +++++
cwmcapital             +++++
D                      +++++
d                      +++++
dagger                 +++++
daggerdbl              +++++
dblbracketleft         +++++
dblbracketright        +++++
dblGrave               +++++
dblgrave               +++++
dblgrave.ts1           +++++
dblGravecomb           +++++
dblgravecomb           +++++
dblverticalbar         +++++
Dcaron                 +++++
dcaron                 +++++
Dcroat                 +++++
dcroat                 +++++
Ddotbelow              +++++
ddotbelow              +++++
degree                 +++++
Delta                  +++++
diameter               +++++
died                   +++++
Dieresis               +++++
dieresis               +++++
dieresis.dup           +++++
dieresis.ts1           +++++
Dieresisacute          +++++
dieresisacute          +++++
Dieresiscaron          +++++
dieresiscaron          +++++
Dieresiscomb           +++++
dieresiscomb           +++++
Dieresisgrave          +++++
dieresisgrave          +++++
discount               +++++
divide                 +++++
divorced               +++++
Dlinebelow             +++++
dlinebelow             +++++
dollar                 +++++
dollar.oldstyle        +++++
dong                   +++++
Dotaccent              +++++
dotaccent              +++++
Dotaccentcomb          +++++
dotaccentcomb          +++++
dotbelow               +++++
dotbelowcomb           +++++
dotlessi               +++++
dotlessj               +++++
dotlessj.dup           +++++
E                      +++++
e                      +++++
Eacute                 +++++
eacute                 +++++
Ebreve                 +++++
ebreve                 +++++
Ecaron                 +++++
ecaron                 +++++
Ecircumflex            +++++
ecircumflex            +++++
Ecircumflexacute       +++++
ecircumflexacute       +++++
Ecircumflexdotbelow    +++++
ecircumflexdotbelow    +++++
Ecircumflexgrave       +++++
ecircumflexgrave       +++++
Ecircumflexhookabove   +++++
ecircumflexhookabove   +++++
Ecircumflextilde       +++++
ecircumflextilde       +++++
Edblgrave              +++++
edblgrave              +++++
Edieresis              +++++
edieresis              +++++
Edotaccent             +++++
edotaccent             +++++
Edotbelow              +++++
edotbelow              +++++
Egrave                 +++++
egrave                 +++++
Ehookabove             +++++
ehookabove             +++++
eight                  +++++
eight.oldstyle         +++--
eight.prop             +++--
eight.taboldstyle      +++++
ellipsis               +++++
Emacron                +++++
emacron                +++++
emdash                 +++++
endash                 +++++
Eng                    +++++
eng                    +++++
Eogonek                +++++
eogonek                +++++
Eogonekacute           +++++
eogonekacute           +++++
Epsilon                +++++
equal                  +++++
Ereversed              +++++
ereversed              +++++
estimated              +++++
Eta                    +++++
Eth                    +++++
eth                    +++++
Etilde                 +++++
etilde                 +++++
eturned                +++++
Euro                   +++++
exclam                 +++++
exclamdown             +++++
F                      +++++
f                      +++++
f_k                    ++---
ff                     ++---
ffi                    ++---
ffl                    ++---
fi                     +++++
five                   +++++
five.oldstyle          +++--
five.prop              +++--
five.taboldstyle       +++++
fl                     +++++
florin                 +++++
four                   +++++
four.oldstyle          +++--
four.prop              +++--
four.taboldstyle       +++++
fraction               +++++
fraction.alt           +++++
G                      +++++
g                      +++++
Gacute                 +++++
gacute                 +++++
Gamma                  +++++
Gbreve                 +++++
gbreve                 +++++
Gcaron                 +++++
gcaron                 +++++
Gcedilla               +++++
gcedilla               +++++
Gcircumflex            +++++
gcircumflex            +++++
Gcommaaccent           +++++
gcommaaccent           +++++
Gdotaccent             +++++
gdotaccent             +++++
Germandbls             +++--
germandbls             +++++
germandbls.dup         +++++
gnaborretni            +++++
Grave                  +++++
grave                  +++++
grave.ts1              +++++
Gravecomb              +++++
gravecomb              +++++
greater                +++++
guarani                +++++
guillemotleft          +++++
guillemotright         +++++
guilsinglleft          +++++
guilsinglright         +++++
H                      +++++
h                      +++++
Hbar                   +++++
hbar                   +++++
Hbrevebelow            +++++
hbrevebelow            +++++
Hcircumflex            +++++
hcircumflex            +++++
Hdieresis              +++++
hdieresis              +++++
Hdotbelow              +++++
hdotbelow              +++++
Hookabove              +++++
hookabove              +++++
Hookabovecomb          +++++
hookabovecomb          +++++
Htilde                 +++++
htilde                 +++++
Hungarumlaut           +++++
hungarumlaut           +++++
hungarumlaut.ts1       +++++
Hungarumlautcomb       +++++
hungarumlautcomb       +++++
hyphen                 +++++
hyphen.alt             +++++
hyphen.dup             +++++
hyphen.prop            +++--
hyphendbl              +++++
hyphendbl.alt          +++++
I                      +++++
i                      +++++
Iacute                 +++++
iacute                 +++++
Ibreve                 +++++
ibreve                 +++++
Icaron                 +++++
icaron                 +++++
Icircumflex            +++++
icircumflex            +++++
Idblgrave              +++++
idblgrave              +++++
Idieresis              +++++
idieresis              +++++
Idieresisacute         +++++
idieresisacute         +++++
Idotaccent             +++++
Idotbelow              +++++
idotbelow              +++++
Igrave                 +++++
igrave                 +++++
Ihookabove             +++++
ihookabove             +++++
IJ                     +++--
ij                     +++--
Imacron                +++++
imacron                +++++
Imacron.alt            +++++
imacron.alt            +++++
infinity               +++++
interrobang            +++++
Iogonek                +++++
iogonek                +++++
Iogonekacute           +++++
iogonekacute           +++++
Iota                   +++++
Itilde                 +++++
itilde                 +++++
J                      +++++
j                      +++++
J_caron                +++++
Jacute                 +++++
jacute                 +++++
jcaron                 +++++
Jcircumflex            +++++
jcircumflex            +++++
K                      +++++
k                      +++++
Kappa                  +++++
Kcedilla               +++++
kcedilla               +++++
Kcommaaccent           +++++
kcommaaccent           +++++
L                      +++++
l                      +++++
Lacute                 +++++
lacute                 +++++
Lambda                 +++++
Lcaron                 +++++
lcaron                 +++++
Lcedilla               +++++
lcedilla               +++++
Lcommaaccent           +++++
lcommaaccent           +++++
Ldot                   +++++
ldot                   +++++
Ldotbelow              +++++
ldotbelow              +++++
Ldotbelowmacron        +++++
ldotbelowmacron        +++++
leaf                   +++++
less                   +++++
linebelow              +++++
linebelowcomb          +++++
lira                   +++++
logicalnot             +++++
longs                  ++-+-
Lslash                 +++++
lslash                 +++++
Ltilde                 +++++
ltilde                 +++++
M                      +++++
m                      +++++
Macron                 +++++
macron                 +++++
Macron.alt             +++++
macron.alt             +++++
macron.dup             +++++
macron.ts1             +++++
macronbelow            +++++
macronbelowcomb        +++++
Macroncomb             +++++
macroncomb             +++++
married                +++++
Mdotbelow              +++++
mdotbelow              +++++
mho                    +++++
minus                  +++++
Mu                     +++++
mu                     +++++
multiply               +++++
musicalnote            +++++
N                      +++++
n                      +++++
Nacute                 +++++
nacute                 +++++
naira                  +++++
nbspace                +++++
Ncaron                 +++++
ncaron                 +++++
Ncedilla               +++++
ncedilla               +++++
Ncommaaccent           +++++
ncommaaccent           +++++
Ndotaccent             +++++
ndotaccent             +++++
Ndotbelow              +++++
ndotbelow              +++++
nine                   +++++
nine.oldstyle          +++--
nine.prop              +++--
nine.taboldstyle       +++++
Ntilde                 +++++
ntilde                 +++++
Nu                     +++++
numbersign             +++++
numero                 +++++
O                      +++++
o                      +++++
Oacute                 +++++
oacute                 +++++
Obreve                 +++++
obreve                 +++++
Ocaron                 +++++
ocaron                 +++++
Ocircumflex            +++++
ocircumflex            +++++
Ocircumflexacute       +++++
ocircumflexacute       +++++
Ocircumflexdotbelow    +++++
ocircumflexdotbelow    +++++
Ocircumflexgrave       +++++
ocircumflexgrave       +++++
Ocircumflexhookabove   +++++
ocircumflexhookabove   +++++
Ocircumflextilde       +++++
ocircumflextilde       +++++
Odblgrave              +++++
odblgrave              +++++
Odieresis              +++++
odieresis              +++++
Odotbelow              +++++
odotbelow              +++++
OE                     +++++
oe                     +++++
OE.dup                 +++++
oe.dup                 +++++
ogonek                 +++++
Ograve                 +++++
ograve                 +++++
ohm                    +++++
Ohookabove             +++++
ohookabove             +++++
Ohorn                  +++++
ohorn                  +++++
Ohornacute             +++++
ohornacute             +++++
Ohorndotbelow          +++++
ohorndotbelow          +++++
Ohorngrave             +++++
ohorngrave             +++++
Ohornhookabove         +++++
ohornhookabove         +++++
Ohorntilde             +++++
ohorntilde             +++++
Ohungarumlaut          +++++
ohungarumlaut          +++++
Omacron                +++++
omacron                +++++
Omega                  +++++
Omicron                +++++
one                    +++++
one.oldstyle           +++--
one.prop               +++--
one.superior           +++++
one.taboldstyle        +++++
onehalf                +++++
onequarter             +++++
Oogonek                +++++
oogonek                +++++
Oogonekacute           +++++
oogonekacute           +++++
openbullet             +++++
ordfeminine            +++++
ordmasculine           +++++
Orogate                +++++
orogate                +++++
Oslash                 +++++
oslash                 +++++
Oslash.dup             +++++
oslash.dup             +++++
Oslashacute            +++++
oslashacute            +++++
Otilde                 +++++
otilde                 +++++
P                      +++++
p                      +++++
paragraph              +++++
paragraph.alt          +++++
parenleft              +++++
parenright             +++++
percent                +++++
period                 +++++
periodcentered         +++++
permyriad              +++--
perthousand            +++++
perthousandzero        +++++
peso                   +++++
Phi                    +++++
Pi                     +++++
plus                   +++++
plusminus              +++++
Psi                    +++++
published              +++++
Q                      +++++
q                      +++++
question               +++++
questiondown           +++++
quillbracketleft       +++++
quillbracketright      +++++
quotedbl               +++++
quotedblbase           +++++
quotedblbase.cm        +++++
quotedblbase.cs        +++++
quotedblbase.ts1       +++++
quotedblleft           +++++
quotedblleft.cm        +++++
quotedblright          +++++
quotedblright.cm       +++++
quotedblright.cs       +++++
quoteleft              +++++
quoteleft.dup          +++++
quoteright             +++++
quoteright.dup         +++++
quotesinglbase         +++++
quotesinglbase.ts1     +++++
quotesingle            +++++
quotesingle.ts1        +++++
R                      +++++
r                      +++++
Racute                 +++++
racute                 +++++
radical                +++++
Rcaron                 +++++
rcaron                 +++++
Rcedilla               +++++
rcedilla               +++++
Rcommaaccent           +++++
rcommaaccent           +++++
Rdblgrave              +++++
rdblgrave              +++++
Rdotaccent             +++++
rdotaccent             +++++
Rdotbelow              +++++
rdotbelow              +++++
Rdotbelowmacron        +++++
rdotbelowmacron        +++++
recipe                 +++++
referencemark          +++++
registered             +++++
registered.alt         +++++
Rho                    +++++
Ring                   +++++
ring                   +++++
Ringacute              +++++
ringacute              +++++
Ringcomb               +++++
ringcomb               +++++
ringhalfleft           +++++
ringhalfright          +++++
S                      +++++
s                      +++++
Sacute                 +++++
sacute                 +++++
Scaron                 +++++
scaron                 +++++
Scedilla               +++++
scedilla               +++++
schwa                  +++++
Scircumflex            +++++
scircumflex            +++++
Scommaaccent           +++++
scommaaccent           +++++
Sdotbelow              +++++
sdotbelow              +++++
section                +++++
semicolon              +++++
servicemark            +++--
seven                  +++++
seven.oldstyle         +++--
seven.prop             +++--
seven.taboldstyle      +++++
sfthyphen              +++++
Sigma                  +++++
six                    +++++
six.oldstyle           +++--
six.prop               +++--
six.taboldstyle        +++++
slash                  +++++
space                  +++++
sterling               +++++
suppress               +++--
T                      +++++
t                      +++++
Tau                    +++++
Tcaron                 +++++
tcaron                 +++++
Tcedilla               +++++
tcedilla               +++++
Tcommaaccent           +++++
tcommaaccent           +++++
Tdieresis              +++++
tdieresis              +++++
Tdotbelow              +++++
tdotbelow              +++++
Theta                  +++++
Thorn                  +++++
thorn                  +++++
three                  +++++
three.oldstyle         +++--
three.prop             +++--
three.superior         +++++
three.taboldstyle      +++++
threequarters          +++++
threequartersemdash    +++++
tie                    +++++
tieaccentcapital       +++++
tieaccentcapital.new   +++++
tieaccentlowercase     +++++
tieaccentlowercase.new +++++
Tilde                  +++++
tilde                  +++++
tilde.dup              +++++
tildebelow             +++++
tildebelowcomb         +++++
Tildecomb              +++++
tildecomb              +++++
tildelow               +++++
Tlinebelow             +++++
tlinebelow             +++++
trademark              +++--
Ttilde                 +++++
ttilde                 +++++
twelveudash            +++++
two                    +++++
two.oldstyle           +++--
two.prop               +++--
two.superior           +++++
two.taboldstyle        +++++
U                      +++++
u                      +++++
Uacute                 +++++
uacute                 +++++
Ubreve                 +++++
ubreve                 +++++
Ubrevebelowinverted    +++++
ubrevebelowinverted    +++++
Ucaron                 +++++
ucaron                 +++++
Ucircumflex            +++++
ucircumflex            +++++
Udblgrave              +++++
udblgrave              +++++
Udieresis              +++++
udieresis              +++++
Udieresisacute         +++++
udieresisacute         +++++
Udieresiscaron         +++++
udieresiscaron         +++++
Udieresisgrave         +++++
udieresisgrave         +++++
Udotbelow              +++++
udotbelow              +++++
Ugrave                 +++++
ugrave                 +++++
Uhookabove             +++++
uhookabove             +++++
Uhorn                  +++++
uhorn                  +++++
Uhornacute             +++++
uhornacute             +++++
Uhorndotbelow          +++++
uhorndotbelow          +++++
Uhorngrave             +++++
uhorngrave             +++++
Uhornhookabove         +++++
uhornhookabove         +++++
Uhorntilde             +++++
uhorntilde             +++++
Uhungarumlaut          +++++
uhungarumlaut          +++++
Umacron                +++++
umacron                +++++
underscore             +++++
undertie               +++++
undertieinverted       +++++
uni2010                +++++
uni2011                +++++
uni2423                +++++
Uogonek                +++++
uogonek                +++++
Upsilon                +++++
Uring                  +++++
uring                  +++++
Utilde                 +++++
utilde                 +++++
V                      +++++
v                      +++++
varcopyright           +++--
vardotaccent           +++++
varI                   +----
varIJ                  +----
varIogonek             +----
varregistered          +++--
W                      +++++
w                      +++++
Wacute                 +++++
wacute                 +++++
Wcircumflex            +++++
wcircumflex            +++++
Wdieresis              +++++
wdieresis              +++++
Wgrave                 +++++
wgrave                 +++++
won                    +++++
X                      +++++
x                      +++++
Xi                     +++++
Y                      +++++
y                      +++++
Yacute                 +++++
yacute                 +++++
Ycircumflex            +++++
ycircumflex            +++++
Ydieresis              +++++
ydieresis              +++++
Ydotbelow              +++++
ydotbelow              +++++
yen                    +++++
Ygrave                 +++++
ygrave                 +++++
Yhookabove             +++++
yhookabove             +++++
Ytilde                 +++++
ytilde                 +++++
Z                      +++++
z                      +++++
Zacute                 +++++
zacute                 +++++
Zcaron                 +++++
zcaron                 +++++
Zdotaccent             +++++
zdotaccent             +++++
Zdotbelow              +++++
zdotbelow              +++++
zero                   +++++
zero.oldstyle          +++--
zero.prop              +++--
zero.slash             +++++
zero.taboldstyle       +++++
Zeta                   +++++


==> assets/licenses/tex-gyre/GUST-FONT-LICENSE.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Adventor.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Adventor                 ############
###########################################################################

Font: TeX Gyre Adventor
Authors: Bogus\l{}aw Jackowski, Janusz M. Nowacki, Piotr Pianowski, and Piotr Strzelczyk
Version: 2.501
Date: 8 V 2018
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/adventor

Copyright 2007--2018 for TeX Gyre extensions by B. Jackowski,
J.M. Nowacki et al. (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski, Piotr Pianowski and Piotr Strzelczyk

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Adventor
family of fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyreAdventor

       1.1.2 PostScript font and full names
             TeXGyreAdventor-Regular
             TeXGyreAdventor-Italic
             TeXGyreAdventor-Bold
             TeXGyreAdventor-BoldItalic

   1.2 PFM names
       TeXGyreAdventor

   1.3 OTF full menu names
       TeX Gyre Adventor Regular
       TeX Gyre Adventor Italic
       TeX Gyre Adventor Bold
       TeX Gyre Adventor Bold Italic

   1.4 OTF ATM menu names
       TeXGyreAdventor Regular
       TeXGyreAdventor Italic
       TeXGyreAdventor Bold
       TeXGyreAdventor BoldItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qagb.afm
       fonts/afm/public/tex-gyre/qagbi.afm
       fonts/afm/public/tex-gyre/qagr.afm
       fonts/afm/public/tex-gyre/qagri.afm
       fonts/map/dvips/tex-gyre/qag.map
       fonts/enc/dvips/tex-gyre/q-cs.enc
       fonts/enc/dvips/tex-gyre/q-cs-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qx.enc
       fonts/enc/dvips/tex-gyre/q-qx-sc.enc
       fonts/enc/dvips/tex-gyre/q-rm.enc
       fonts/enc/dvips/tex-gyre/q-rm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyreadventor-bold.otf
       fonts/opentype/public/tex-gyre/texgyreadventor-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyreadventor-regular.otf
       fonts/opentype/public/tex-gyre/texgyreadventor-italic.otf
       fonts/tfm/public/tex-gyre/cs-qagb.tfm
       fonts/tfm/public/tex-gyre/cs-qagbi.tfm
       fonts/tfm/public/tex-gyre/cs-qagr.tfm
       fonts/tfm/public/tex-gyre/cs-qagri.tfm
       fonts/tfm/public/tex-gyre/cs-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qagb.tfm
       fonts/tfm/public/tex-gyre/ec-qagbi.tfm
       fonts/tfm/public/tex-gyre/ec-qagr.tfm
       fonts/tfm/public/tex-gyre/ec-qagri.tfm
       fonts/tfm/public/tex-gyre/ec-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qagb.tfm
       fonts/tfm/public/tex-gyre/el-qagbi.tfm
       fonts/tfm/public/tex-gyre/el-qagr.tfm
       fonts/tfm/public/tex-gyre/el-qagri.tfm
       fonts/tfm/public/tex-gyre/el-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qagb.tfm
       fonts/tfm/public/tex-gyre/l7x-qagbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qagr.tfm
       fonts/tfm/public/tex-gyre/l7x-qagri.tfm
       fonts/tfm/public/tex-gyre/l7x-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qagb.tfm
       fonts/tfm/public/tex-gyre/qx-qagbi.tfm
       fonts/tfm/public/tex-gyre/qx-qagr.tfm
       fonts/tfm/public/tex-gyre/qx-qagri.tfm
       fonts/tfm/public/tex-gyre/qx-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qagb.tfm
       fonts/tfm/public/tex-gyre/rm-qagbi.tfm
       fonts/tfm/public/tex-gyre/rm-qagr.tfm
       fonts/tfm/public/tex-gyre/rm-qagri.tfm
       fonts/tfm/public/tex-gyre/rm-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qagb.tfm
       fonts/tfm/public/tex-gyre/t5-qagbi.tfm
       fonts/tfm/public/tex-gyre/t5-qagr.tfm
       fonts/tfm/public/tex-gyre/t5-qagri.tfm
       fonts/tfm/public/tex-gyre/t5-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qagri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qagb.tfm
       fonts/tfm/public/tex-gyre/ts1-qagbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qagr.tfm
       fonts/tfm/public/tex-gyre/ts1-qagri.tfm
       fonts/type1/public/tex-gyre/qagb.pfb
       fonts/type1/public/tex-gyre/qagb.pfm
       fonts/type1/public/tex-gyre/qagbi.pfb
       fonts/type1/public/tex-gyre/qagbi.pfm
       fonts/type1/public/tex-gyre/qagr.pfb
       fonts/type1/public/tex-gyre/qagr.pfm
       fonts/type1/public/tex-gyre/qagri.pfb
       fonts/type1/public/tex-gyre/qagri.pfm

   2.2 tex/latex/tex-gyre/il2qag.fd
       tex/latex/tex-gyre/l7xqag.fd
       tex/latex/tex-gyre/ly1qag.fd
       tex/latex/tex-gyre/ot1qag.fd
       tex/latex/tex-gyre/ot4qag.fd
       tex/latex/tex-gyre/qbookman.sty
       tex/latex/tex-gyre/qxqag.fd
       tex/latex/tex-gyre/t1qag.fd
       tex/latex/tex-gyre/t5qag.fd
       tex/latex/tex-gyre/tgadventor.sty
       tex/latex/tex-gyre/ts1qag.fd
   
   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Adventor.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Adventor.txt
       doc/fonts/tex-gyre/qag-hist.txt
       doc/fonts/tex-gyre/qag-info.pdf
       doc/fonts/tex-gyre/qagb.oti
       doc/fonts/tex-gyre/qagbi.oti
       doc/fonts/tex-gyre/qagr.oti
       doc/fonts/tex-gyre/qagri.oti
       
   2.4 source/fonts/tex-gyre/texgyreadventor-bold.fea
       source/fonts/tex-gyre/texgyreadventor-bold.sfd
       source/fonts/tex-gyre/texgyreadventor-bolditalic.fea
       source/fonts/tex-gyre/texgyreadventor-bolditalic.sfd
       source/fonts/tex-gyre/texgyreadventor-italic.fea
       source/fonts/tex-gyre/texgyreadventor-italic.sfd
       source/fonts/tex-gyre/texgyreadventor-regular.fea
       source/fonts/tex-gyre/texgyreadventor-regular.sfd

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Bonum.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Bonum                    ############
###########################################################################

Font: TeX Gyre Bonum
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/bonum

Copyright 2006--2009 for TeX Gyre extensions by B. Jackowski
and J.M. Nowacki (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Bonum
Family of Fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names and PFM names
             TeXGyreBonum

       1.1.2 PostScript font and full names
             TeXGyreBonum-Regular
             TeXGyreBonum-Italic
             TeXGyreBonum-Bold
             TeXGyreBonum-BoldItalic

   1.2 OTF full and ATM menu names
       TeX Gyre Bonum Regular
       TeX Gyre Bonum Italic
       TeX Gyre Bonum Bold
       TeX Gyre Bonum Bold Italic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qbkb.afm
       fonts/afm/public/tex-gyre/qbkbi.afm
       fonts/afm/public/tex-gyre/qbkr.afm
       fonts/afm/public/tex-gyre/qbkri.afm
       fonts/map/dvips/tex-gyre/qbk.map
       fonts/map/dvips/tex-gyre/qbk-cs.map
       fonts/map/dvips/tex-gyre/qbk-ec.map
       fonts/map/dvips/tex-gyre/qbk-l7x.map
       fonts/map/dvips/tex-gyre/qbk-qx.map
       fonts/map/dvips/tex-gyre/qbk-rm.map
       fonts/map/dvips/tex-gyre/qbk-t5.map
       fonts/map/dvips/tex-gyre/qbk-texnansi.map
       fonts/map/dvips/tex-gyre/qbk-ts1.map
       fonts/enc/dvips/tex-gyre/q-cs.enc
       fonts/enc/dvips/tex-gyre/q-cs-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qx.enc
       fonts/enc/dvips/tex-gyre/q-qx-sc.enc
       fonts/enc/dvips/tex-gyre/q-rm.enc
       fonts/enc/dvips/tex-gyre/q-rm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyrebonum-bold.otf
       fonts/opentype/public/tex-gyre/texgyrebonum-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyrebonum-regular.otf
       fonts/opentype/public/tex-gyre/texgyrebonum-italic.otf
       fonts/tfm/public/tex-gyre/cs-qbkb.tfm
       fonts/tfm/public/tex-gyre/cs-qbkbi.tfm
       fonts/tfm/public/tex-gyre/cs-qbkr.tfm
       fonts/tfm/public/tex-gyre/cs-qbkri.tfm
       fonts/tfm/public/tex-gyre/cs-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qbkb.tfm
       fonts/tfm/public/tex-gyre/ec-qbkbi.tfm
       fonts/tfm/public/tex-gyre/ec-qbkr.tfm
       fonts/tfm/public/tex-gyre/ec-qbkri.tfm
       fonts/tfm/public/tex-gyre/ec-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkb.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkr.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkri.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qbkb.tfm
       fonts/tfm/public/tex-gyre/qx-qbkbi.tfm
       fonts/tfm/public/tex-gyre/qx-qbkr.tfm
       fonts/tfm/public/tex-gyre/qx-qbkri.tfm
       fonts/tfm/public/tex-gyre/qx-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qbkb.tfm
       fonts/tfm/public/tex-gyre/rm-qbkbi.tfm
       fonts/tfm/public/tex-gyre/rm-qbkr.tfm
       fonts/tfm/public/tex-gyre/rm-qbkri.tfm
       fonts/tfm/public/tex-gyre/rm-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qbkb.tfm
       fonts/tfm/public/tex-gyre/t5-qbkbi.tfm
       fonts/tfm/public/tex-gyre/t5-qbkr.tfm
       fonts/tfm/public/tex-gyre/t5-qbkri.tfm
       fonts/tfm/public/tex-gyre/t5-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qbkri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qbkb.tfm
       fonts/tfm/public/tex-gyre/ts1-qbkbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qbkr.tfm
       fonts/tfm/public/tex-gyre/ts1-qbkri.tfm
       fonts/type1/public/tex-gyre/qbkb.pfb
       fonts/type1/public/tex-gyre/qbkb.pfm
       fonts/type1/public/tex-gyre/qbkbi.pfb
       fonts/type1/public/tex-gyre/qbkbi.pfm
       fonts/type1/public/tex-gyre/qbkr.pfb
       fonts/type1/public/tex-gyre/qbkr.pfm
       fonts/type1/public/tex-gyre/qbkri.pfb
       fonts/type1/public/tex-gyre/qbkri.pfm

   2.2 tex/latex/tex-gyre/il2qbk.fd
       tex/latex/tex-gyre/l7xqbk.fd
       tex/latex/tex-gyre/ly1qbk.fd
       tex/latex/tex-gyre/ot1qbk.fd
       tex/latex/tex-gyre/ot4qbk.fd
       tex/latex/tex-gyre/qbookman.sty
       tex/latex/tex-gyre/qxqbk.fd
       tex/latex/tex-gyre/t1qbk.fd
       tex/latex/tex-gyre/t5qbk.fd
       tex/latex/tex-gyre/tgbonum.sty
       tex/latex/tex-gyre/ts1qbk.fd
   
   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Bonum.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Bonum.txt
       doc/fonts/tex-gyre/goadb999.nam
       doc/fonts/tex-gyre/qbk-hist.txt
       doc/fonts/tex-gyre/qbk-info.pdf
       doc/fonts/tex-gyre/qbk-test.tex
       doc/fonts/tex-gyre/qbk-test.pdf
       doc/fonts/tex-gyre/qbkb.fea
       doc/fonts/tex-gyre/qbkbi.fea
       doc/fonts/tex-gyre/qbkr.fea
       doc/fonts/tex-gyre/qbkri.fea
       
3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Chorus.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Chorus                   ############
###########################################################################

Font: TeX Gyre Chorus
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.003
Date: 16 IX 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/chorus

Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
and J.M. Nowacki (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Chorus
Family of Fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyreChorus

       1.1.2 PostScript font and full names
             TeXGyreChorus-MediumItalic

   1.2 PFM names
       TeXGyreChorus

   1.3 OTF full menu names
       TeX Gyre Chorus Medium Italic

   1.4 OTF ATM menu names
       TeXGyreChorus MediumItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qzcmi.afm
       fonts/map/dvips/tex-gyre/qzc.map
       fonts/map/dvips/tex-gyre/qzc-cs.map
       fonts/map/dvips/tex-gyre/qzc-ec.map
       fonts/map/dvips/tex-gyre/qzc-l7x.map
       fonts/map/dvips/tex-gyre/qzc-qx.map
       fonts/map/dvips/tex-gyre/qzc-rm.map
       fonts/map/dvips/tex-gyre/qzc-t5.map
       fonts/map/dvips/tex-gyre/qzc-texnansi.map
       fonts/map/dvips/tex-gyre/qzc-ts1.map
       fonts/enc/dvips/tex-gyre/q-cszc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-l7xzc.enc
       fonts/enc/dvips/tex-gyre/q-qxzc.enc
       fonts/enc/dvips/tex-gyre/q-rmzc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-texnansizc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyrechorus-mediumitalic.otf
       fonts/tfm/public/tex-gyre/cs-qzcmi.tfm
       fonts/tfm/public/tex-gyre/ec-qzcmi.tfm
       fonts/tfm/public/tex-gyre/el-qzcmi.tfm
       fonts/tfm/public/tex-gyre/l7x-qzcmi.tfm
       fonts/tfm/public/tex-gyre/qx-qzcmi.tfm
       fonts/tfm/public/tex-gyre/rm-qzcmi.tfm
       fonts/tfm/public/tex-gyre/t5-qzcmi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qzcmi.tfm
       fonts/tfm/public/tex-gyre/ts1-qzcmi.tfm
       fonts/type1/public/tex-gyre/qzcmi.pfb
       fonts/type1/public/tex-gyre/qzcmi.pfm

   2.2 tex/latex/tex-gyre/il2qzc.fd
       tex/latex/tex-gyre/l7xqzc.fd
       tex/latex/tex-gyre/ly1qzc.fd
       tex/latex/tex-gyre/ot1qzc.fd
       tex/latex/tex-gyre/ot4qzc.fd
       tex/latex/tex-gyre/qxqzc.fd
       tex/latex/tex-gyre/qzapfcha.sty
       tex/latex/tex-gyre/t1qzc.fd
       tex/latex/tex-gyre/t5qzc.fd
       tex/latex/tex-gyre/tgchorus.sty
       tex/latex/tex-gyre/ts1qzc.fd

   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Chorus.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Chorus.txt
       doc/fonts/tex-gyre/goadb999.nam
       doc/fonts/tex-gyre/qzc-hist.txt
       doc/fonts/tex-gyre/qzc-info.pdf
       doc/fonts/tex-gyre/qzc-test.tex
       doc/fonts/tex-gyre/qzc-test.pdf
       doc/fonts/tex-gyre/qzcmi.fea

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Cursor.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Cursor                   ############
###########################################################################

Font: TeX Gyre Cursor
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/cursor

Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
and J.M. Nowacki (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

This work consists of the files listed in this file.

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyreCursor

       1.1.2 PostScript font and full names
             TeXGyreCursor-Regular
             TeXGyreCursor-Italic
             TeXGyreCursor-Bold
             TeXGyreCursor-BoldItalic

   1.2 PFM names
       TeXGyreCursor

   1.3 OTF full menu names
       TeX Gyre Cursor Regular
       TeX Gyre Cursor Italic
       TeX Gyre Cursor Bold
       TeX Gyre Cursor Bold Italic

   1.4 OTF ATM menu names
       TeXGyreCursor Regular
       TeXGyreCursor Italic
       TeXGyreCursor Bold
       TeXGyreCursor BoldItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qcrb.afm
       fonts/afm/public/tex-gyre/qcrbi.afm
       fonts/afm/public/tex-gyre/qcrr.afm
       fonts/afm/public/tex-gyre/qcrri.afm
       fonts/map/dvips/tex-gyre/qcr.map
       fonts/map/dvips/tex-gyre/qcr-cs.map
       fonts/map/dvips/tex-gyre/qcr-ec.map
       fonts/map/dvips/tex-gyre/qcr-l7x.map
       fonts/map/dvips/tex-gyre/qcr-qx.map
       fonts/map/dvips/tex-gyre/qcr-rm.map
       fonts/map/dvips/tex-gyre/qcr-t5.map
       fonts/map/dvips/tex-gyre/qcr-texnansi.map
       fonts/map/dvips/tex-gyre/qcr-ts1.map
       fonts/enc/dvips/tex-gyre/q-csm.enc
       fonts/enc/dvips/tex-gyre/q-csm-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qxm.enc
       fonts/enc/dvips/tex-gyre/q-qxm-sc.enc
       fonts/enc/dvips/tex-gyre/q-rmm.enc
       fonts/enc/dvips/tex-gyre/q-rmm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyrecursor-bold.otf
       fonts/opentype/public/tex-gyre/texgyrecursor-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyrecursor-regular.otf
       fonts/opentype/public/tex-gyre/texgyrecursor-italic.otf
       fonts/tfm/public/tex-gyre/cs-qcrb.tfm
       fonts/tfm/public/tex-gyre/cs-qcrbi.tfm
       fonts/tfm/public/tex-gyre/cs-qcrr.tfm
       fonts/tfm/public/tex-gyre/cs-qcrri.tfm
       fonts/tfm/public/tex-gyre/cs-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcrb.tfm
       fonts/tfm/public/tex-gyre/ec-qcrbi.tfm
       fonts/tfm/public/tex-gyre/ec-qcrr.tfm
       fonts/tfm/public/tex-gyre/ec-qcrri.tfm
       fonts/tfm/public/tex-gyre/ec-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcrb.tfm
       fonts/tfm/public/tex-gyre/el-qcrbi.tfm
       fonts/tfm/public/tex-gyre/el-qcrr.tfm
       fonts/tfm/public/tex-gyre/el-qcrri.tfm
       fonts/tfm/public/tex-gyre/el-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrb.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrr.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrri.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcrb.tfm
       fonts/tfm/public/tex-gyre/qx-qcrbi.tfm
       fonts/tfm/public/tex-gyre/qx-qcrr.tfm
       fonts/tfm/public/tex-gyre/qx-qcrri.tfm
       fonts/tfm/public/tex-gyre/qx-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcrb.tfm
       fonts/tfm/public/tex-gyre/rm-qcrbi.tfm
       fonts/tfm/public/tex-gyre/rm-qcrr.tfm
       fonts/tfm/public/tex-gyre/rm-qcrri.tfm
       fonts/tfm/public/tex-gyre/rm-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcrb.tfm
       fonts/tfm/public/tex-gyre/t5-qcrbi.tfm
       fonts/tfm/public/tex-gyre/t5-qcrr.tfm
       fonts/tfm/public/tex-gyre/t5-qcrri.tfm
       fonts/tfm/public/tex-gyre/t5-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcrri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qcrb.tfm
       fonts/tfm/public/tex-gyre/ts1-qcrbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qcrr.tfm
       fonts/tfm/public/tex-gyre/ts1-qcrri.tfm
       fonts/type1/public/tex-gyre/qcrb.pfb
       fonts/type1/public/tex-gyre/qcrb.pfm
       fonts/type1/public/tex-gyre/qcrbi.pfb
       fonts/type1/public/tex-gyre/qcrbi.pfm
       fonts/type1/public/tex-gyre/qcrr.pfb
       fonts/type1/public/tex-gyre/qcrr.pfm
       fonts/type1/public/tex-gyre/qcrri.pfb
       fonts/type1/public/tex-gyre/qcrri.pfm

   2.2 tex/latex/tex-gyre/il2qcr.fd
       tex/latex/tex-gyre/l7xqcr.fd
       tex/latex/tex-gyre/ly1qcr.fd
       tex/latex/tex-gyre/ot1qcr.fd
       tex/latex/tex-gyre/ot4qcr.fd
       tex/latex/tex-gyre/qbookman.sty
       tex/latex/tex-gyre/qxqcr.fd
       tex/latex/tex-gyre/t1qcr.fd
       tex/latex/tex-gyre/t5qcr.fd
       tex/latex/tex-gyre/tgcursor.sty
       tex/latex/tex-gyre/ts1qcr.fd
   
   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Cursor.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Cursor.txt
       doc/fonts/tex-gyre/goadb999.nam
       doc/fonts/tex-gyre/qcr-hist.txt
       doc/fonts/tex-gyre/qcr-info.pdf
       doc/fonts/tex-gyre/qcr-test.tex
       doc/fonts/tex-gyre/qcr-test.pdf
       doc/fonts/tex-gyre/qcrb.fea
       doc/fonts/tex-gyre/qcrbi.fea
       doc/fonts/tex-gyre/qcrr.fea
       doc/fonts/tex-gyre/qcrri.fea

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Heros.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Heros                    ############
###########################################################################

Font: TeX Gyre Heros
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/heros

Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
and J.M. Nowacki (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Heros
Family of Fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyreHeros
             TeXGyreHerosCondensed

       1.1.2 PostScript font and full names
             TeXGyreHeros-Regular
             TeXGyreHeros-Italic
             TeXGyreHeros-Bold
             TeXGyreHeros-BoldItalic
             TeXGyreHerosCondensed-Regular
             TeXGyreHerosCondensed-Italic
             TeXGyreHerosCondensed-Bold
             TeXGyreHerosCondensed-BoldItalic

   1.2 PFM names
       TeXGyreHeros
       TeXGyreHerosCondensed

   1.3 OTF full menu names
       TeX Gyre Heros Regular
       TeX Gyre Heros Italic
       TeX Gyre Heros Bold
       TeX Gyre Heros Bold Italic
       TeX Gyre Heros Cn Regular
       TeX Gyre Heros Cn Italic
       TeX Gyre Heros Cn Bold
       TeX Gyre Heros Cn Bold Italic

   1.4 OTF ATM menu names
       TeXGyreHeros Regular
       TeXGyreHeros Italic
       TeXGyreHeros Bold
       TeXGyreHeros BoldItalic
       TeXGyreHerosCn Regular
       TeXGyreHerosCn Italic
       TeXGyreHerosCn Bold
       TeXGyreHerosCn BoldItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qhvb.afm
       fonts/afm/public/tex-gyre/qhvbi.afm
       fonts/afm/public/tex-gyre/qhvr.afm
       fonts/afm/public/tex-gyre/qhvri.afm
       fonts/afm/public/tex-gyre/qhvcb.afm
       fonts/afm/public/tex-gyre/qhvcbi.afm
       fonts/afm/public/tex-gyre/qhvcr.afm
       fonts/afm/public/tex-gyre/qhvcri.afm
       fonts/map/dvips/tex-gyre/qhv.map
       fonts/map/dvips/tex-gyre/qhv-cs.map
       fonts/map/dvips/tex-gyre/qhv-ec.map
       fonts/map/dvips/tex-gyre/qhv-l7x.map
       fonts/map/dvips/tex-gyre/qhv-qx.map
       fonts/map/dvips/tex-gyre/qhv-rm.map
       fonts/map/dvips/tex-gyre/qhv-t5.map
       fonts/map/dvips/tex-gyre/qhv-texnansi.map
       fonts/map/dvips/tex-gyre/qhv-ts1.map
       fonts/enc/dvips/tex-gyre/q-cs.enc
       fonts/enc/dvips/tex-gyre/q-cs-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qx.enc
       fonts/enc/dvips/tex-gyre/q-qx-sc.enc
       fonts/enc/dvips/tex-gyre/q-rm.enc
       fonts/enc/dvips/tex-gyre/q-rm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyreheros-bold.otf
       fonts/opentype/public/tex-gyre/texgyreheros-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyreheros-regular.otf
       fonts/opentype/public/tex-gyre/texgyreheros-italic.otf
       fonts/opentype/public/tex-gyre/texgyreheroscn-bold.otf
       fonts/opentype/public/tex-gyre/texgyreheroscn-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyreheroscn-regular.otf
       fonts/opentype/public/tex-gyre/texgyreheroscn-italic.otf
       fonts/tfm/public/tex-gyre/cs-qhvb.tfm
       fonts/tfm/public/tex-gyre/cs-qhvbi.tfm
       fonts/tfm/public/tex-gyre/cs-qhvr.tfm
       fonts/tfm/public/tex-gyre/cs-qhvri.tfm
       fonts/tfm/public/tex-gyre/cs-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcb.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcr.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcri.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvb.tfm
       fonts/tfm/public/tex-gyre/ec-qhvbi.tfm
       fonts/tfm/public/tex-gyre/ec-qhvr.tfm
       fonts/tfm/public/tex-gyre/ec-qhvri.tfm
       fonts/tfm/public/tex-gyre/ec-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcb.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcr.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcri.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvb.tfm
       fonts/tfm/public/tex-gyre/el-qhvbi.tfm
       fonts/tfm/public/tex-gyre/el-qhvr.tfm
       fonts/tfm/public/tex-gyre/el-qhvri.tfm
       fonts/tfm/public/tex-gyre/el-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvcb.tfm
       fonts/tfm/public/tex-gyre/el-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/el-qhvcr.tfm
       fonts/tfm/public/tex-gyre/el-qhvcri.tfm
       fonts/tfm/public/tex-gyre/el-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvb.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvr.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvri.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcb.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcr.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcri.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvb.tfm
       fonts/tfm/public/tex-gyre/qx-qhvbi.tfm
       fonts/tfm/public/tex-gyre/qx-qhvr.tfm
       fonts/tfm/public/tex-gyre/qx-qhvri.tfm
       fonts/tfm/public/tex-gyre/qx-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcb.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcr.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcri.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvb.tfm
       fonts/tfm/public/tex-gyre/rm-qhvbi.tfm
       fonts/tfm/public/tex-gyre/rm-qhvr.tfm
       fonts/tfm/public/tex-gyre/rm-qhvri.tfm
       fonts/tfm/public/tex-gyre/rm-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcb.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcr.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcri.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvb.tfm
       fonts/tfm/public/tex-gyre/t5-qhvbi.tfm
       fonts/tfm/public/tex-gyre/t5-qhvr.tfm
       fonts/tfm/public/tex-gyre/t5-qhvri.tfm
       fonts/tfm/public/tex-gyre/t5-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcb.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcr.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcri.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qhvcri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvb.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvr.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvri.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvcb.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvcbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvcr.tfm
       fonts/tfm/public/tex-gyre/ts1-qhvcri.tfm
       fonts/type1/public/tex-gyre/qhvb.pfb
       fonts/type1/public/tex-gyre/qhvb.pfm
       fonts/type1/public/tex-gyre/qhvbi.pfb
       fonts/type1/public/tex-gyre/qhvbi.pfm
       fonts/type1/public/tex-gyre/qhvr.pfb
       fonts/type1/public/tex-gyre/qhvr.pfm
       fonts/type1/public/tex-gyre/qhvri.pfb
       fonts/type1/public/tex-gyre/qhvri.pfm
       fonts/type1/public/tex-gyre/qhvcb.pfb
       fonts/type1/public/tex-gyre/qhvcb.pfm
       fonts/type1/public/tex-gyre/qhvcbi.pfb
       fonts/type1/public/tex-gyre/qhvcbi.pfm
       fonts/type1/public/tex-gyre/qhvcr.pfb
       fonts/type1/public/tex-gyre/qhvcr.pfm
       fonts/type1/public/tex-gyre/qhvcri.pfb
       fonts/type1/public/tex-gyre/qhvcri.pfm

   2.2 tex/latex/tex-gyre/il2qhv.fd
       tex/latex/tex-gyre/il2qhvc.fd
       tex/latex/tex-gyre/l7xqhv.fd
       tex/latex/tex-gyre/l7xqhvc.fd
       tex/latex/tex-gyre/ly1qhv.fd
       tex/latex/tex-gyre/ly1qhvc.fd
       tex/latex/tex-gyre/ot1qhv.fd
       tex/latex/tex-gyre/ot1qhvc.fd
       tex/latex/tex-gyre/ot4qhv.fd
       tex/latex/tex-gyre/ot4qhvc.fd
       tex/latex/tex-gyre/qswiss.sty
       tex/latex/tex-gyre/qxqhv.fd
       tex/latex/tex-gyre/qxqhvc.fd
       tex/latex/tex-gyre/t1qhv.fd
       tex/latex/tex-gyre/t1qhvc.fd
       tex/latex/tex-gyre/t5qhv.fd
       tex/latex/tex-gyre/t5qhvc.fd
       tex/latex/tex-gyre/tgheros.sty
       tex/latex/tex-gyre/ts1qhv.fd
       tex/latex/tex-gyre/ts1qhvc.fd
   
   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Heros.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Heros.txt
       doc/fonts/tex-gyre/goadb999.nam
       doc/fonts/tex-gyre/qhv-hist.txt
       doc/fonts/tex-gyre/qhv-info.pdf
       doc/fonts/tex-gyre/qhv-test.tex
       doc/fonts/tex-gyre/qhv-test.pdf
       doc/fonts/tex-gyre/qhvb.fea
       doc/fonts/tex-gyre/qhvbi.fea
       doc/fonts/tex-gyre/qhvcr.fea
       doc/fonts/tex-gyre/qhvcri.fea
       doc/fonts/tex-gyre/qhvcb.fea
       doc/fonts/tex-gyre/qhvcbi.fea
       doc/fonts/tex-gyre/qhvr.fea
       doc/fonts/tex-gyre/qhvri.fea

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

       doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Pagella.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Pagella                  ############
###########################################################################

Font: TeX Gyre Pagella
Authors: Bogus\l{}aw Jackowski, Janusz M. Nowacki, Piotr Pianowski, and Piotr Strzelczyk
Version: 2.501
Date: 8 V 2018
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/adventor

Copyright 2007--2018 for TeX Gyre extensions by B. Jackowski,
J.M. Nowacki et al. (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Pagella
Family of Fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyrePagella

       1.1.2 PostScript font and full names
             TeXGyrePagella-Regular
             TeXGyrePagella-Italic
             TeXGyrePagella-Bold
             TeXGyrePagella-BoldItalic

   1.2 PFM names
       TeXGyrePagella

   1.3 OTF full menu names
       TeX Gyre Pagella Regular
       TeX Gyre Pagella Italic
       TeX Gyre Pagella Bold
       TeX Gyre Pagella Bold Italic

   1.4 OTF ATM menu names
       TeXGyrePagella Regular
       TeXGyrePagella Italic
       TeXGyrePagella Bold
       TeXGyrePagella BoldItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qplb.afm
       fonts/afm/public/tex-gyre/qplbi.afm
       fonts/afm/public/tex-gyre/qplr.afm
       fonts/afm/public/tex-gyre/qplri.afm
       fonts/map/dvips/tex-gyre/qpl.map
       fonts/enc/dvips/tex-gyre/q-cs.enc
       fonts/enc/dvips/tex-gyre/q-cs-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qx.enc
       fonts/enc/dvips/tex-gyre/q-qx-sc.enc
       fonts/enc/dvips/tex-gyre/q-rm.enc
       fonts/enc/dvips/tex-gyre/q-rm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyrepagella-bold.otf
       fonts/opentype/public/tex-gyre/texgyrepagella-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyrepagella-regular.otf
       fonts/opentype/public/tex-gyre/texgyrepagella-italic.otf
       fonts/tfm/public/tex-gyre/cs-qplb.tfm
       fonts/tfm/public/tex-gyre/cs-qplbi.tfm
       fonts/tfm/public/tex-gyre/cs-qplr.tfm
       fonts/tfm/public/tex-gyre/cs-qplri.tfm
       fonts/tfm/public/tex-gyre/cs-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qplb.tfm
       fonts/tfm/public/tex-gyre/ec-qplbi.tfm
       fonts/tfm/public/tex-gyre/ec-qplr.tfm
       fonts/tfm/public/tex-gyre/ec-qplri.tfm
       fonts/tfm/public/tex-gyre/ec-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qplb.tfm
       fonts/tfm/public/tex-gyre/el-qplbi.tfm
       fonts/tfm/public/tex-gyre/el-qplr.tfm
       fonts/tfm/public/tex-gyre/el-qplri.tfm
       fonts/tfm/public/tex-gyre/el-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qplb.tfm
       fonts/tfm/public/tex-gyre/l7x-qplbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qplr.tfm
       fonts/tfm/public/tex-gyre/l7x-qplri.tfm
       fonts/tfm/public/tex-gyre/l7x-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qplb.tfm
       fonts/tfm/public/tex-gyre/qx-qplbi.tfm
       fonts/tfm/public/tex-gyre/qx-qplr.tfm
       fonts/tfm/public/tex-gyre/qx-qplri.tfm
       fonts/tfm/public/tex-gyre/qx-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qplb.tfm
       fonts/tfm/public/tex-gyre/rm-qplbi.tfm
       fonts/tfm/public/tex-gyre/rm-qplr.tfm
       fonts/tfm/public/tex-gyre/rm-qplri.tfm
       fonts/tfm/public/tex-gyre/rm-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qplb.tfm
       fonts/tfm/public/tex-gyre/t5-qplbi.tfm
       fonts/tfm/public/tex-gyre/t5-qplr.tfm
       fonts/tfm/public/tex-gyre/t5-qplri.tfm
       fonts/tfm/public/tex-gyre/t5-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qplri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qplb.tfm
       fonts/tfm/public/tex-gyre/ts1-qplbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qplr.tfm
       fonts/tfm/public/tex-gyre/ts1-qplri.tfm
       fonts/type1/public/tex-gyre/qplb.pfb
       fonts/type1/public/tex-gyre/qplb.pfm
       fonts/type1/public/tex-gyre/qplbi.pfb
       fonts/type1/public/tex-gyre/qplbi.pfm
       fonts/type1/public/tex-gyre/qplr.pfb
       fonts/type1/public/tex-gyre/qplr.pfm
       fonts/type1/public/tex-gyre/qplri.pfb
       fonts/type1/public/tex-gyre/qplri.pfm

   2.2 tex/latex/tex-gyre/il2qpl.fd
       tex/latex/tex-gyre/l7xqpl.fd
       tex/latex/tex-gyre/ly1qpl.fd
       tex/latex/tex-gyre/ot1qpl.fd
       tex/latex/tex-gyre/ot4qpl.fd
       tex/latex/tex-gyre/qpalatin.sty
       tex/latex/tex-gyre/qxqpl.fd
       tex/latex/tex-gyre/t1qpl.fd
       tex/latex/tex-gyre/t5qpl.fd
       tex/latex/tex-gyre/tgpagella.sty
       tex/latex/tex-gyre/ts1qpl.fd

   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Pagella.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Pagella.txt
       doc/fonts/tex-gyre/qpl-hist.txt
       doc/fonts/tex-gyre/qpl-info.pdf
       doc/fonts/tex-gyre/qplb.oti
       doc/fonts/tex-gyre/qplbi.oti
       doc/fonts/tex-gyre/qplr.oti
       doc/fonts/tex-gyre/qplri.oti

   2.4 source/fonts/tex-gyre/texgyrepagella-bold.fea
       source/fonts/tex-gyre/texgyrepagella-bold.sfd
       source/fonts/tex-gyre/texgyrepagella-bolditalic.fea
       source/fonts/tex-gyre/texgyrepagella-bolditalic.sfd
       source/fonts/tex-gyre/texgyrepagella-italic.fea
       source/fonts/tex-gyre/texgyrepagella-italic.sfd
       source/fonts/tex-gyre/texgyrepagella-regular.fea
       source/fonts/tex-gyre/texgyrepagella-regular.sfd

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Schola.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Schola                   ############
###########################################################################

Font: TeX Gyre Schola
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.005
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/schola

Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
and J.M. Nowacki (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Schola
Family of Fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyreSchola

       1.1.2 PostScript font and full names
             TeXGyreSchola-Regular
             TeXGyreSchola-Italic
             TeXGyreSchola-Bold
             TeXGyreSchola-BoldItalic

   1.2 PFM names
       TeXGyreSchola

   1.3 OTF full menu names
       TeX Gyre Schola Regular
       TeX Gyre Schola Italic
       TeX Gyre Schola Bold
       TeX Gyre Schola Bold Italic

   1.4 OTF ATM menu names
       TeXGyreSchola Regular
       TeXGyreSchola Italic
       TeXGyreSchola Bold
       TeXGyreSchola BoldItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qcsb.afm
       fonts/afm/public/tex-gyre/qcsbi.afm
       fonts/afm/public/tex-gyre/qcsr.afm
       fonts/afm/public/tex-gyre/qcsri.afm
       fonts/map/dvips/tex-gyre/qcs.map
       fonts/map/dvips/tex-gyre/qcs-cs.map
       fonts/map/dvips/tex-gyre/qcs-ec.map
       fonts/map/dvips/tex-gyre/qcs-l7x.map
       fonts/map/dvips/tex-gyre/qcs-qx.map
       fonts/map/dvips/tex-gyre/qcs-rm.map
       fonts/map/dvips/tex-gyre/qcs-t5.map
       fonts/map/dvips/tex-gyre/qcs-texnansi.map
       fonts/map/dvips/tex-gyre/qcs-ts1.map
       fonts/enc/dvips/tex-gyre/q-cs.enc
       fonts/enc/dvips/tex-gyre/q-cs-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qx.enc
       fonts/enc/dvips/tex-gyre/q-qx-sc.enc
       fonts/enc/dvips/tex-gyre/q-rm.enc
       fonts/enc/dvips/tex-gyre/q-rm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyreSchola-bold.otf
       fonts/opentype/public/tex-gyre/texgyreSchola-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyreSchola-regular.otf
       fonts/opentype/public/tex-gyre/texgyreSchola-italic.otf
       fonts/tfm/public/tex-gyre/cs-qcsb.tfm
       fonts/tfm/public/tex-gyre/cs-qcsbi.tfm
       fonts/tfm/public/tex-gyre/cs-qcsr.tfm
       fonts/tfm/public/tex-gyre/cs-qcsri.tfm
       fonts/tfm/public/tex-gyre/cs-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcsb.tfm
       fonts/tfm/public/tex-gyre/ec-qcsbi.tfm
       fonts/tfm/public/tex-gyre/ec-qcsr.tfm
       fonts/tfm/public/tex-gyre/ec-qcsri.tfm
       fonts/tfm/public/tex-gyre/ec-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcsb.tfm
       fonts/tfm/public/tex-gyre/el-qcsbi.tfm
       fonts/tfm/public/tex-gyre/el-qcsr.tfm
       fonts/tfm/public/tex-gyre/el-qcsri.tfm
       fonts/tfm/public/tex-gyre/el-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsb.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsr.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsri.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcsb.tfm
       fonts/tfm/public/tex-gyre/qx-qcsbi.tfm
       fonts/tfm/public/tex-gyre/qx-qcsr.tfm
       fonts/tfm/public/tex-gyre/qx-qcsri.tfm
       fonts/tfm/public/tex-gyre/qx-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcsb.tfm
       fonts/tfm/public/tex-gyre/rm-qcsbi.tfm
       fonts/tfm/public/tex-gyre/rm-qcsr.tfm
       fonts/tfm/public/tex-gyre/rm-qcsri.tfm
       fonts/tfm/public/tex-gyre/rm-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcsb.tfm
       fonts/tfm/public/tex-gyre/t5-qcsbi.tfm
       fonts/tfm/public/tex-gyre/t5-qcsr.tfm
       fonts/tfm/public/tex-gyre/t5-qcsri.tfm
       fonts/tfm/public/tex-gyre/t5-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qcsri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qcsb.tfm
       fonts/tfm/public/tex-gyre/ts1-qcsbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qcsr.tfm
       fonts/tfm/public/tex-gyre/ts1-qcsri.tfm
       fonts/type1/public/tex-gyre/qcsb.pfb
       fonts/type1/public/tex-gyre/qcsb.pfm
       fonts/type1/public/tex-gyre/qcsbi.pfb
       fonts/type1/public/tex-gyre/qcsbi.pfm
       fonts/type1/public/tex-gyre/qcsr.pfb
       fonts/type1/public/tex-gyre/qcsr.pfm
       fonts/type1/public/tex-gyre/qcsri.pfb
       fonts/type1/public/tex-gyre/qcsri.pfm

   2.2 tex/latex/tex-gyre/il2qcs.fd
       tex/latex/tex-gyre/l7xqcs.fd
       tex/latex/tex-gyre/ly1qcs.fd
       tex/latex/tex-gyre/ot1qcs.fd
       tex/latex/tex-gyre/ot4qcs.fd
       tex/latex/tex-gyre/qxqcs.fd
       tex/latex/tex-gyre/t1qcs.fd
       tex/latex/tex-gyre/t5qcs.fd
       tex/latex/tex-gyre/tgschola.sty
       tex/latex/tex-gyre/ts1qcs.fd
   
   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Schola.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Schola.txt
       doc/fonts/tex-gyre/goadb999.nam
       doc/fonts/tex-gyre/qcs-hist.txt
       doc/fonts/tex-gyre/qcs-info.pdf
       doc/fonts/tex-gyre/qcs-test.tex
       doc/fonts/tex-gyre/qcs-test.pdf
       doc/fonts/tex-gyre/qcsb.fea
       doc/fonts/tex-gyre/qcsbi.fea
       doc/fonts/tex-gyre/qcsr.fea
       doc/fonts/tex-gyre/qcsri.fea

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/MANIFEST-TeX-Gyre-Termes.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Termes                   ############
###########################################################################

Font: TeX Gyre Termes
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 7 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/termes

Copyright 2006--2009 for TeX Gyre extensions by B. Jackowski
and J.M. Nowacki (on behalf of TeX Users Groups). Vietnamese
characters were added by Han The Thanh.

This work can be freely used and distributed under
the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
which is actually an instance of the LaTeX Project Public License
(LPPL -- see http://www.latex-project.org/lppl.txt ).

This work has the maintenance status "maintained". The Current Maintainer
of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.

This work consists of the files listed in this file.

Below, in three sections required by the GUST Font License, 
font names and file names specific for the TeX Gyre Termes
Family of Fonts are listed.  

NOTE: the names of the directories are not subject to the renaming 
restrictions.

1. Fonts whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   1.1 PostScript names
       1.1.1 PostScript family names
             TeXGyreTermes

       1.1.2 PostScript font and full names
             TeXGyreTermes-Regular
             TeXGyreTermes-Italic
             TeXGyreTermes-Bold
             TeXGyreTermes-BoldItalic

   1.2 PFM names
       TeXGyreTermes

   1.3 OTF full menu names
       TeX Gyre Termes Regular
       TeX Gyre Termes Italic
       TeX Gyre Termes Bold
       TeX Gyre Termes Bold Italic

   1.4 OTF ATM menu names
       TeXGyreTermes Regular
       TeXGyreTermes Italic
       TeXGyreTermes Bold
       TeXGyreTermes BoldItalic

2. Files whose names should be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   2.1 fonts/afm/public/tex-gyre/qtmb.afm
       fonts/afm/public/tex-gyre/qtmbi.afm
       fonts/afm/public/tex-gyre/qtmr.afm
       fonts/afm/public/tex-gyre/qtmri.afm
       fonts/map/dvips/tex-gyre/qtm.map
       fonts/map/dvips/tex-gyre/qtm-cs.map
       fonts/map/dvips/tex-gyre/qtm-ec.map
       fonts/map/dvips/tex-gyre/qtm-l7x.map
       fonts/map/dvips/tex-gyre/qtm-qx.map
       fonts/map/dvips/tex-gyre/qtm-rm.map
       fonts/map/dvips/tex-gyre/qtm-t5.map
       fonts/map/dvips/tex-gyre/qtm-texnansi.map
       fonts/map/dvips/tex-gyre/qtm-ts1.map
       fonts/enc/dvips/tex-gyre/q-cs.enc
       fonts/enc/dvips/tex-gyre/q-cs-sc.enc
       fonts/enc/dvips/tex-gyre/q-ec.enc
       fonts/enc/dvips/tex-gyre/q-ec-sc.enc
       fonts/enc/dvips/tex-gyre/q-l7x.enc
       fonts/enc/dvips/tex-gyre/q-l7x-sc.enc
       fonts/enc/dvips/tex-gyre/q-qx.enc
       fonts/enc/dvips/tex-gyre/q-qx-sc.enc
       fonts/enc/dvips/tex-gyre/q-rm.enc
       fonts/enc/dvips/tex-gyre/q-rm-sc.enc
       fonts/enc/dvips/tex-gyre/q-t5.enc
       fonts/enc/dvips/tex-gyre/q-t5-sc.enc
       fonts/enc/dvips/tex-gyre/q-texnansi.enc
       fonts/enc/dvips/tex-gyre/q-texnansi-sc.enc
       fonts/enc/dvips/tex-gyre/q-ts1.enc
       fonts/opentype/public/tex-gyre/texgyretermes-bold.otf
       fonts/opentype/public/tex-gyre/texgyretermes-bolditalic.otf
       fonts/opentype/public/tex-gyre/texgyretermes-regular.otf
       fonts/opentype/public/tex-gyre/texgyretermes-italic.otf
       fonts/tfm/public/tex-gyre/cs-qtmb.tfm
       fonts/tfm/public/tex-gyre/cs-qtmbi.tfm
       fonts/tfm/public/tex-gyre/cs-qtmr.tfm
       fonts/tfm/public/tex-gyre/cs-qtmri.tfm
       fonts/tfm/public/tex-gyre/cs-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/cs-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qtmb.tfm
       fonts/tfm/public/tex-gyre/ec-qtmbi.tfm
       fonts/tfm/public/tex-gyre/ec-qtmr.tfm
       fonts/tfm/public/tex-gyre/ec-qtmri.tfm
       fonts/tfm/public/tex-gyre/ec-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/ec-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/el-qtmb.tfm
       fonts/tfm/public/tex-gyre/el-qtmbi.tfm
       fonts/tfm/public/tex-gyre/el-qtmr.tfm
       fonts/tfm/public/tex-gyre/el-qtmri.tfm
       fonts/tfm/public/tex-gyre/el-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/el-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/el-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/el-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmb.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmbi.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmr.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmri.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/l7x-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qtmb.tfm
       fonts/tfm/public/tex-gyre/qx-qtmbi.tfm
       fonts/tfm/public/tex-gyre/qx-qtmr.tfm
       fonts/tfm/public/tex-gyre/qx-qtmri.tfm
       fonts/tfm/public/tex-gyre/qx-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/qx-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qtmb.tfm
       fonts/tfm/public/tex-gyre/rm-qtmbi.tfm
       fonts/tfm/public/tex-gyre/rm-qtmr.tfm
       fonts/tfm/public/tex-gyre/rm-qtmri.tfm
       fonts/tfm/public/tex-gyre/rm-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/rm-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qtmb.tfm
       fonts/tfm/public/tex-gyre/t5-qtmbi.tfm
       fonts/tfm/public/tex-gyre/t5-qtmr.tfm
       fonts/tfm/public/tex-gyre/t5-qtmri.tfm
       fonts/tfm/public/tex-gyre/t5-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/t5-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmb.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmbi.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmr.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmri.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmb-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmbi-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmr-sc.tfm
       fonts/tfm/public/tex-gyre/texnansi-qtmri-sc.tfm
       fonts/tfm/public/tex-gyre/ts1-qtmb.tfm
       fonts/tfm/public/tex-gyre/ts1-qtmbi.tfm
       fonts/tfm/public/tex-gyre/ts1-qtmr.tfm
       fonts/tfm/public/tex-gyre/ts1-qtmri.tfm
       fonts/type1/public/tex-gyre/qtmb.pfb
       fonts/type1/public/tex-gyre/qtmb.pfm
       fonts/type1/public/tex-gyre/qtmbi.pfb
       fonts/type1/public/tex-gyre/qtmbi.pfm
       fonts/type1/public/tex-gyre/qtmr.pfb
       fonts/type1/public/tex-gyre/qtmr.pfm
       fonts/type1/public/tex-gyre/qtmri.pfb
       fonts/type1/public/tex-gyre/qtmri.pfm

   2.2 tex/latex/tex-gyre/il2qtm.fd
       tex/latex/tex-gyre/l7xqtm.fd
       tex/latex/tex-gyre/ly1qtm.fd
       tex/latex/tex-gyre/ot1qtm.fd
       tex/latex/tex-gyre/ot4qtm.fd
       tex/latex/tex-gyre/qtimes.sty
       tex/latex/tex-gyre/qxqtm.fd
       tex/latex/tex-gyre/t1qtm.fd
       tex/latex/tex-gyre/t5qtm.fd
       tex/latex/tex-gyre/tgtermes.sty
       tex/latex/tex-gyre/ts1qtm.fd

   2.3 doc/fonts/tex-gyre/MANIFEST-TeX-Gyre-Termes.txt
       doc/fonts/tex-gyre/README-TeX-Gyre-Termes.txt
       doc/fonts/tex-gyre/goadb999.nam
       doc/fonts/tex-gyre/qtm-hist.txt
       doc/fonts/tex-gyre/qtm-info.pdf
       doc/fonts/tex-gyre/qtm-test.tex
       doc/fonts/tex-gyre/qtm-test.pdf
       doc/fonts/tex-gyre/qtmb.fea
       doc/fonts/tex-gyre/qtmbi.fea
       doc/fonts/tex-gyre/qtmr.fea
       doc/fonts/tex-gyre/qtmri.fea

3. Files whose names need not be changed in derived works as requested
   by clause 1 of GUST-FONT-LICENSE.txt

   doc/fonts/tex-gyre/GUST-FONT-LICENSE.txt



==> assets/licenses/tex-gyre/README-TeX-Gyre-Adventor.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Adventor                 ############
###########################################################################

Font: TeX Gyre Adventor
Authors: Bogus\l{}aw Jackowski, Janusz M. Nowacki, Piotr Pianowski, and Piotr Strzelczyk
Version: 2.501
Date: 8 V 2018
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/adventor

License:
  % Copyright 2007--2018 for TeX Gyre extensions by B. Jackowski,
  % J.M. Nowacki et al. (on behalf of TeX Users Groups). Vietnamese
  % characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Adventor.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Adventor family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Adventor is based on the URW Gothic L kindly released
by URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added
by Han The Thanh. The Greek (basic) alphabet programmed for the TeX Gyre
Adventor was inspired by the Kerkis package
(http://iris.math.aegean.gr/kerkis/).

TeX Gyre Adventor can be used as a replacement for ITC Avant Garde
Gothic (designed by Herb Lubalin and Tom Carnase, 1970)

Note that the widths of nearly all glyphs made consistent with the Adobe
metric data (for the glyphs from the Adobe Standard Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/agd_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/agdo____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/agw_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/agwo____.afm

An exception is (in qagr and qagri) the glyph `grave':
378 (Adobe); 375 (TeX Gyre, as `acute').

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Adventor family consists of 4 text fonts: regular,
italic, bold and bold italic (qagr, qagri, qagb, qagbi).


                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qagb, qagbi, qagr, qagri, share the same repertoire
of characters. The number of glyphs in the PFB/OTF files (.notdef ignored) equals
1616/1548; see qag-info.pdf file in the relevant doc directory for details



==> assets/licenses/tex-gyre/README-TeX-Gyre-Bonum.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Bonum                    ############
###########################################################################

Font: TeX Gyre Bonum
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/adventor

License:
  % Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  % The original Greek symbols were replaced by the relevant glyphs
  % from the Kerkis package (http://iris.math.aegean.gr/kerkis/)
  % with the kind permission of the authors, Apostolos Syropoulos
  % and Antonis Tsolomitis.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed in
  %   % in the MANIFEST-TeX-Gyre-Bonum.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Bonum family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Bonum is based on the URW Bookman L kindly released
by URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added
by Han The Thanh. The Greek symbols were improved courtesy of Apostolos
Syropoulos and Antonis Tsolomitis by importing the relevant glyphs
(with slight tuning) from their Kerkis fonts
(http://iris.math.aegean.gr/kerkis/).

TeX Gyre Bonum can be used as a replacement for ITC Bookman (designed
by Alexander Phemister, 1860, redesigned by Edward Benguiat, 1975).

Note that the widths of nearly all glyphs made consistent with the Adobe
metric data (for the glyphs from the Adobe Standard Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/bkd_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/bkdi____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/bkl_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/bkli____.afm

An exception is, in qbkri, the glyph `braceright': 380 (Adobe)
and 360 (TeX Gyre as `braceleft')
                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Bonum family consists of 4 text fonts: regular,
italic, bold and bold italic (qbkr, qbkri, qbkb, qbkbi).

The TeX Gyre Bonum family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qbkb, qbkbi, qbkr, qbkri, contain the same repertoire
of 1089 characters, namely (these are the names used in Type 1 fonts):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc f_k ff ffi ffl fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta


==> assets/licenses/tex-gyre/README-TeX-Gyre-Chorus.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Chorus                   ############
###########################################################################

Font: TeX Gyre Chorus
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.003
Date: 16 IX 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/chorus

License:
  % Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Chorus.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Chorus font in the PostScript Type 1 and OpenType formats. TeX Gyre
Chorus is based on the URW Chancery L Medium Italic kindly released
by URW++ Design and Development Inc. under GFL (independently of the
GPL release accompanying Ghostscript). The Vietnamese glyphs were
added by Han The Thanh.

TeX Gyre Chorus can be used as a replacement for the acknowledged
font ITC Zapf Chancery(R) (designed by Hermann Zapf, 1979).

Note that the widths of almost all characters covered by Adobe Standard
Encoding of the TeX Gyre Chorus glyphs are consistent with the relevant
Adobe metric data:
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/zcmi____.afm
Exceptions are: `grave' (Adobe: 220; TeX Gyre: 300, i.e., consistently
with `acute') and `questiondown' (Adobe: 400; TeX Gyre: 380, i.e.,
consistently with `question'). Note also that all URW Chancery L Medium
Italic widths differ by factor 5/6 from the respective Adobe metrics.

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Chorus family consists of a single medium
italic font (qzcmi).

The TeX Gyre Chorus font can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

The Tex Gyre Chorus font contains 806 characters. Unlike for other fonts
from the TeX Gyre collection, Greek letters are missing and so do small
caps (using capital forms of chancery characters for typesetting whole
words should be forbidden by law). Here is the complete list of names
used in the Type 1 font:

A a Aacute aacute Abreve abreve Abreveacute abreveacute Abrevedotbelow
abrevedotbelow Abrevegrave abrevegrave Abrevehookabove abrevehookabove
Abrevetilde abrevetilde Acaron acaron Acircumflex acircumflex
Acircumflexacute acircumflexacute Acircumflexdotbelow acircumflexdotbelow
Acircumflexgrave acircumflexgrave Acircumflexhookabove
acircumflexhookabove Acircumflextilde acircumflextilde Acute acute
acute.dup acute.ts1 Acutecomb acutecomb Adblgrave adblgrave Adieresis
adieresis Adotbelow adotbelow AE ae AE.dup ae.dup AEacute aeacute Agrave
agrave Ahookabove ahookabove Amacron amacron ampersand anglearc angleleft
angleright Aogonek aogonek Aogonekacute aogonekacute approxequal Aring
aring Aringacute aringacute arrowdown arrowleft arrowright arrowup
asciicircum asciitilde asterisk asteriskmath at at.alt Atilde atilde B b
backslash baht bar bigcircle blanksymbol born braceleft braceright
bracketleft bracketright Breve breve breve.ts1 Breveacute breveacute
brevebelow brevebelowcomb brevebelowinverted brevebelowinvertedcomb
Brevecomb brevecomb Brevegrave brevegrave Brevehookabove brevehookabove
Breveinverted breveinverted Breveinvertedcomb breveinvertedcomb
Brevetilde brevetilde brokenbar bullet C c Cacute cacute Caron caron
caron.ts1 Caroncomb caroncomb Ccaron ccaron Ccedilla ccedilla Ccircumflex
ccircumflex Cdotaccent cdotaccent cedilla cedilla.dup cent cent.oldstyle
centigrade Circumflex circumflex circumflex.dup Circumflexacute
circumflexacute Circumflexcomb circumflexcomb Circumflexgrave
circumflexgrave Circumflexhookabove circumflexhookabove Circumflextilde
circumflextilde colon colonmonetary comma commaaccent commaaccentcomb
copyleft copyright copyright.alt currency cwm cwmascender cwmcapital
cyrBreve cyrbreve cyrFlex cyrflex D d dagger daggerdbl dblbracketleft
dblbracketright dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb
dblverticalbar Dcaron dcaron Dcroat dcroat Ddotbelow ddotbelow degree
Delta diameter died Dieresis dieresis dieresis.dup dieresis.ts1
Dieresisacute dieresisacute Dieresiscaron dieresiscaron Dieresiscomb
dieresiscomb Dieresisgrave dieresisgrave discount divide divorced
Dlinebelow dlinebelow dollar dollar.oldstyle dong Dotaccent dotaccent
Dotaccentcomb dotaccentcomb dotbelow dotbelowcomb dotlessi dotlessj
dotlessj.dup E e Eacute eacute Ebreve ebreve Ecaron ecaron Ecircumflex
ecircumflex Ecircumflexacute ecircumflexacute Ecircumflexdotbelow
ecircumflexdotbelow Ecircumflexgrave ecircumflexgrave
Ecircumflexhookabove ecircumflexhookabove Ecircumflextilde
ecircumflextilde Edblgrave edblgrave Edieresis edieresis Edotaccent
edotaccent Edotbelow edotbelow Egrave egrave Ehookabove ehookabove eight
eight.oldstyle eight.prop eight.taboldstyle ell ellipsis Emacron emacron
emdash endash Eng eng Eogonek eogonek Eogonekacute eogonekacute equal
Ereversed ereversed estimated Eth eth Etilde etilde eturned Euro exclam
exclamdown F f f_k ff ffi ffl fi five five.oldstyle five.prop
five.taboldstyle fl florin four four.oldstyle four.prop four.taboldstyle
fraction fraction.alt G g Gacute gacute Gbreve gbreve Gcaron gcaron
Gcedilla gcedilla Gcircumflex gcircumflex Gcommaaccent gcommaaccent
Gdotaccent gdotaccent Germandbls germandbls germandbls.dup gnaborretni
Grave grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h Hbar hbar Hbrevebelow hbrevebelow Hcircumflex
hcircumflex Hdieresis hdieresis Hdotbelow hdotbelow Hookabove hookabove
Hookabovecomb hookabovecomb Htilde htilde Hungarumlaut hungarumlaut
hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen hyphen.alt
hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i Iacute iacute Ibreve
ibreve Icaron icaron Icircumflex icircumflex Idblgrave idblgrave
Idieresis idieresis Idieresisacute idieresisacute Idotaccent Idotbelow
idotbelow Igrave igrave Ihookabove ihookabove IJ ij Imacron imacron
Imacron.alt imacron.alt infinity interrobang Iogonek iogonek Iogonekacute
iogonekacute Itilde itilde J j J_caron Jacute jacute jcaron Jcircumflex
jcircumflex K k Kcedilla kcedilla Kcommaaccent kcommaaccent L l Lacute
lacute Lcaron lcaron Lcedilla lcedilla Lcommaaccent lcommaaccent Ldot
ldot Ldotbelow ldotbelow Ldotbelowmacron ldotbelowmacron leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash_lslash Ltilde ltilde M m Macron
macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow mho
minus minusplus mu multiply musicalnote N n Nacute nacute naira nbspace
Ncaron ncaron Ncedilla ncedilla Ncommaaccent ncommaaccent Ndotaccent
ndotaccent Ndotbelow ndotbelow nine nine.oldstyle nine.prop
nine.taboldstyle notequal Ntilde ntilde numbersign O o Oacute oacute
Obreve obreve Ocaron ocaron Ocircumflex ocircumflex Ocircumflexacute
ocircumflexacute Ocircumflexdotbelow ocircumflexdotbelow Ocircumflexgrave
ocircumflexgrave Ocircumflexhookabove ocircumflexhookabove
Ocircumflextilde ocircumflextilde Odblgrave odblgrave Odieresis odieresis
Odotbelow odotbelow OE oe OE.dup oe.dup ogonek Ograve ograve ohm
Ohookabove ohookabove Ohorn ohorn Ohornacute ohornacute Ohorndotbelow
ohorndotbelow Ohorngrave ohorngrave Ohornhookabove ohornhookabove
Ohorntilde ohorntilde Ohungarumlaut ohungarumlaut Omacron omacron Omega
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek Oogonekacute oogonekacute openbullet ordfeminine
ordmasculine Orogate orogate Oslash oslash Oslash.dup oslash.dup
Oslashacute oslashacute Otilde otilde P p paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso plus plusminus published Q q question
questiondown quillbracketleft quillbracketright quotedbl quotedblbase
quotedblbase.ts1 quotedblleft quotedblright quoteleft quoteleft.dup
quoteright quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r Racute racute radical Rcaron rcaron Rcedilla rcedilla
Rcommaaccent rcommaaccent Rdblgrave rdblgrave Rdotaccent rdotaccent
Rdotbelow rdotbelow Rdotbelowmacron rdotbelowmacron recipe referencemark
registered registered.alt Ring ring Ringacute ringacute Ringcomb ringcomb
ringhalfleft ringhalfright S s Sacute sacute Scaron scaron Scedilla
scedilla schwa Scircumflex scircumflex Scommaaccent scommaaccent
Sdotbelow sdotbelow section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen six six.oldstyle six.prop
six.taboldstyle slash space star sterling summation suppress T t Tcaron
tcaron Tcedilla tcedilla Tcommaaccent tcommaaccent Tdieresis tdieresis
Tdotbelow tdotbelow Thorn thorn three three.oldstyle three.prop
three.superior three.taboldstyle threequarters threequartersemdash
tieaccentcapital tieaccentcapital.new tieaccentlowercase
tieaccentlowercase.new Tilde tilde tilde.dup tildebelow tildebelowcomb
Tildecomb tildecomb tildelow Tlinebelow tlinebelow trademark Ttilde
ttilde twelveudash two two.oldstyle two.prop two.superior two.taboldstyle
U u Uacute uacute Ubreve ubreve Ubrevebelowinverted ubrevebelowinverted
Ucaron ucaron Ucircumflex ucircumflex Udblgrave udblgrave Udieresis
udieresis Udieresisacute udieresisacute Udieresiscaron udieresiscaron
Udieresisgrave udieresisgrave Udotbelow udotbelow Ugrave ugrave
Uhookabove uhookabove Uhorn uhorn Uhornacute uhornacute Uhorndotbelow
uhorndotbelow Uhorngrave uhorngrave Uhornhookabove uhornhookabove
Uhorntilde uhorntilde Uhungarumlaut uhungarumlaut Umacron umacron
underscore uni2423 Uogonek uogonek Uring uring Utilde utilde V v W w
Wacute wacute Wcircumflex wcircumflex Wdieresis wdieresis weierstrass
Wgrave wgrave won X x Y y Yacute yacute Ycircumflex ycircumflex Ydieresis
ydieresis Ydotbelow ydotbelow yen Ygrave ygrave Yhookabove yhookabove
Ytilde ytilde Z z Zacute zacute Zcaron zcaron Zdotaccent zdotaccent
Zdotbelow zdotbelow zero zero.oldstyle zero.prop zero.slash
zero.taboldstyle


==> assets/licenses/tex-gyre/README-TeX-Gyre-Cursor.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Cursor                   ############
###########################################################################

Font: TeX Gyre Cursor
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/cursor

License:
  % Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed in
  % the MANIFEST-TeX-Gyre-Cursor.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Cursor family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Cursor is based on the URW Nimbus Mono L kindly released
by URW++ Design and Development Inc. under GFL (independently
of the GPL release accompanying Ghostscript). The Vietnamese
glyphs were added by Han The Thanh. 

TeX Gyre Cursor can be used as a replacement for a well-known
Courier typeface (designed by Howard G. ``Bud'' Kettler, 1955,
for the IBM corporation).

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Cursor family consists of 4 text fonts: regular,
italic, bold and bold italic (qcrr, qcrri, qcrb, qcrbi).

The TeX Gyre Cursor family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qcrb, qcrbi, qcrr, qcrri, contain the same repertoire
of 1086 characters, namely (these are the names used in Type 1 fonts;
note that in comparison with other TeX Gyre fonts the ligatures
ffi ffl and f_k are missing):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc ff fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta


==> assets/licenses/tex-gyre/README-TeX-Gyre-Heros.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Heros                    ############
###########################################################################

Font: TeX Gyre Heros
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/heros

License:
  % Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Heros.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Adventor family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Adventor is based on the URW Nimbus Sans L kindly released by
URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added by
Han The Thanh. 

TeX Gyre Heros can be used as a replacement for a popular font Helvetica,
also known as Swiss (prepared by Max Miedinger with Eduard Hoffmann, 1957,
at the Haas Type Foundry).

Note that the widths of nearly all glyphs made consistent with the Adobe
metric data (for the glyphs from the Adobe Standard Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hv______.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvo_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvb_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvbo____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvn_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvno____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvnb____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/hvnbo___.afm

There are, however, a few exceptions (all of which we consider Adobe's
mistakes):
  font     glyph      Adobe width     TG width
  --------------------------------------------
  qhvb     slash         611             716
    "      lslash        278             418
  --------------------------------------------
  qhvbi    Lslash        611             716
    "      lslash        278             418
  --------------------------------------------
  qhvr     Lslash        556             627
    "      dotlessi      278             222
    "      exclamdown    333             278
    "      lslash        222             305
    "      oslash        611             556
    "      questiondown  611             556
  --------------------------------------------
  qhvri    Lslash        556             628
    "      dotlessi      278             222
    "      exclamdown    333             278
    "      lslash        222             305
    "      questiondown  611             556
  --------------------------------------------
  qhcb     Lslash        501             618
    "      lslash        228             402
  --------------------------------------------
  qhcbi    Lslash        501             618
    "      lslash        228             402
  --------------------------------------------
  qhcr     Lslash        456             552
    "      dotlessi      228             182
    "      exclamdown    273             228
    "      lslash        182             314
    "      oslash        501             456
    "      questiondown  501             456
  --------------------------------------------
  qhcri    Lslash        456             552
    "      dotlessi      228             182
    "      exclamdown    273             228
    "      lslash        182             314
    "      questiondown  501             456


                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Heros family consists of 8 text fonts: regular,
italic, bold and bold italic (qhvr, qhvri, qhvb, qhvbi)
and the condensed variants (qhvcr, qhvcri, qhvcb, qhvcbi).

The TeX Gyre Heros family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All eight font files, qhvb, qhvbi, qhvr, qhvri, qhvcb, qhvcbi, qhvcr, qhvcri,
contain the same repertoire of 1089 characters, namely (these are the names
used in Type 1 fonts):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc f_k ff ffi ffl fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta


==> assets/licenses/tex-gyre/README-TeX-Gyre-Pagella.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Pagella                  ############
###########################################################################

Font: TeX Gyre Pagella
Authors: Bogus\l{}aw Jackowski, Janusz M. Nowacki, Piotr Pianowski, and Piotr Strzelczyk
Version: 2.501
Date: 8 V 2018
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/pagella


License:
  % Copyright 2007--2018 for TeX Gyre extensions by B. Jackowski,
  % J.M. Nowacki et al. (on behalf of TeX Users Groups). Vietnamese
  % characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Pagella.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Pagella family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Pagella is based on the URW Palladio L kindly released
by URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added
by Han The Thanh.

TeX Gyre Pagella can be used as a replacement for the renowned Palatino
font (designed by Hermann Zapf in the 1940's for the Stempel type foundry;
an interesting lifestory of Hermann Zapf can be found at:
http://www.linotype.com/1494/theschoolyears.html );

Note that the widths of the TeX Gyre Pagella glyphs are almost consistent
with the relevant Adobe metric data (for the glyphs from the Adobe Standard
Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/pob_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/pobi____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/poi_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/por_____.afm

The only exception is `perthousand' in the regular variant (Adobe: 1144;
TeX Gyre: 1000 which is consistent with the width of perthousand in other
variants). The discrepancy (in the regular variant) between the width 
of the glyph `i' (291) and the width of `dotlessi' (287) was preserved
as optically irrelevant.

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Pagella family consists of 4 text fonts: regular,
italic, bold and bold italic (qplr, qplri, qplb, qplbi).

The TeX Gyre Pagella family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qplb, qplbi, qplr, qplri, share the same repertoire
of characters. The number of glyphs in the PFB/OTF files (.notdef ignored) equals
1616/1548; see qpl-info.pdf file in the relevant doc directory for details


==> assets/licenses/tex-gyre/README-TeX-Gyre-Schola.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Schola                   ############
###########################################################################

Font: TeX Gyre Schola
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.005
Date: 30 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/schola
License:
  % Copyright 2007--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed in
  % in the MANIFEST-TeX-Gyre-Schola.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Schola family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Schola is based on the URW Century Schoolbook L kindly released
by URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added
by Han The Thanh.

TeX Gyre Schola can be used as a replacement for the Century Schoolbook
typeface (designed by Morris Fuller Benton, 1919, for the
American Type Founders; originally, italics were not designed, they were
added in later revivals by Linotype and ITC).

Note that the widths of the TeX Gyre Schola glyphs are consistent with the
relevant Adobe metric data (for the glyphs from the Adobe Standard Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/ncb_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/ncbi____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/nci_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/ncr_____.afm

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Schola family consists of 4 text fonts: regular,
italic, bold and bold italic (qcsr, qcsri, qcsb, qcsbi).

The TeX Gyre Schola family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               -- T2A, T2B, T2C (Cyrillic) encodings
                                  (t2?-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qcsb, qcsbi, qcsr, qcsri, contain the same repertoire
of 1089 characters, namely (these are the names used in Type 1 fonts):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc f_k ff ffi ffl fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta


==> assets/licenses/tex-gyre/README-TeX-Gyre-Termes.txt <==
###########################################################################
############          The TeX Gyre Collection of Fonts         ############
############                 The font Termes                   ############
###########################################################################

Font: TeX Gyre Termes
Authors: Bogus\l{}aw Jackowski and Janusz M. Nowacki
Version: 2.004
Date: 7 X 2009
Downloads: http://www.gust.org.pl/projects/e-foundry/tex-gyre/termes

License:
  % Copyright 2006--2009 for TeX Gyre extensions by B. Jackowski
  % and J.M. Nowacki (on behalf of TeX Users Groups).
  % Vietnamese characters were added by Han The Thanh.
  %
  % This work can be freely used and distributed under
  % the GUST Font License (GFL -- see GUST-FONT-LICENSE.txt)
  % which is actually an instance of the LaTeX Project Public License
  % (LPPL -- see http://www.latex-project.org/lppl.txt ).
  %
  % This work has the maintenance status "maintained". The Current Maintainer
  % of this work is Bogus\l{}aw Jackowski and Janusz M. Nowacki.
  %
  % This work consists of the files listed
  % in the MANIFEST-TeX-Gyre-Termes.txt file.

###########################################################################
############         A BRIEF DESCRIPTION OF THE PACKAGE        ############
###########################################################################

The current package contains the most recent version of the TeX Gyre
Termes family of fonts in the PostScript Type 1 and OpenType formats.
TeX Gyre Termes is based on the URW Nimbus Roman No9 L kindly released
by URW++ Design and Development Inc. under GFL (independently of the GPL
release accompanying Ghostscript). The Vietnamese glyphs were added
by Han The Thanh.

TeX Gyre Termes can be used as a replacement for the renowned
Times (new) Roman font (designed by Stanley Morison together with
Starling Burgess and Victor Lardent for the London newspaper ``The
Times''; it was first issued by the Monotype Corporation in 1932 --
see the article by Charles Bigelow for interesting details:
http://www.truetype-typography.com/articles/times.htm ).

Note that the widths of the TeX Gyre Termes glyphs are almost consistent with
the relevant Adobe metric data (for the glyphs from the Adobe Standard
Encoding):
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tib_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tibi____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tii_____.afm
  ftp://ftp.adobe.com/pub/adobe/type/win/all/afmfiles/base35/tir_____.afm

Exceptions are: `logicalnot' and `minus' in the bold italic variant
(Adobe: 606, TeX Gyre: 570 which is consistent with other math glyphs)
and `exclamdown' in the regular italic variant (Adobe: 389, TeX Gyre: 333
which is consistent with the width of the `exclam' glyph).

                           *   *   *

The TeX Gyre project, following the Latin Modern project, aims at providing
a rich collection of diacritical characters in the attempt to cover as many
Latin-based scripts as possible. To our knowledge, the repertoire of
characters covers all European languages as well as some other Latin-based
alphabets such as Vietnamese and Navajo; at the request of users, recent
extensions (following the enhancement of the Latin Modern collection)
provide glyphs sufficient for typesetting of romanized transliterations
of Arabic and Sanskrit scripts. We have frequently used the information
presented by Michael Everson at the ``The Alphabets of Europe''
( http://www.evertype.com/alphabets/ ) web site. If you know about European
languages that are not covered completely or if some glyphs have apparently
wrong shapes -- please let us know. Note, however, that Greek glyphs
bear provisional character.

The TeX Gyre Project was launched and is supported by TeX USERS GROUPS
(CS TUG, DANTE eV, GUST, NTG, TUG India, TUG). Hearty thanks to the
representatives of these groups and also to all people who helped with
comments, ideas, remarks, bug reports, objections, hints, consolations, etc.

                           *   *   *

The TeX Gyre Termes family consists of 4 text fonts: regular,
italic, bold and bold italic (qtmr, qtmri, qtmb, qtmbi).

The TeX Gyre Termes family can be freely used and distributed
under the GUST Font License (see above) which is actually
an instance of the LaTeX Project Public License
(LPPL; see http://www.latex-project.org/lppl.txt ).

                           *   *   *

The package consists of the files in the directories conforming
to the TeX Directory Structure (v. 1.1). The directories contain:

doc/fonts/tex-gyre             this file, manifest, licence, test files,
                               and, moreover, selected files used as input
                               for generating OTFs (meant as a technical
                               documentation of the OTFs)
tex/latex/tex-gyre             support for LaTeX (*.fd and *.sty files,
                               prepared by Marcin Woli\'nski)
fonts/enc/dvips/tex-gyre       support for dvips (*.enc files);
                               NOTE: all fonts of the TeX Gyre family
                                 share the same *.enc files with
                                 a few exceptions: CS, QX, and RM encodings
                                 for TeX Gyre Cursor (monospace) differ
                                 from the standard ones (because of the
                                 compatibility with Computer Modern
                                 typewriter fonts requested by users),
                                 and, moreover, CS, L7x, QX and RM encodings
                                 for TeX Gyre Chorus exploit exceptionally
                                 the `lslash_lslash' ligature
fonts/map/dvips/tex-gyre       support for dvips (*.map files)
fonts/opentype/public/tex-gyre fonts in the OpenType format (*.otf files)
fonts/type1/public/tex-gyre    PostScript (Type 1) font files and printer
                               font metric files (*.pfb and *.pfm,
                               respectively);
fonts/tfm/public/tex-gyre      TeX font metric files (*.tfm) for:
                               -- CS (CSTUG) encoding (cs-*.tfm),
                               -- EC (Cork) encoding (ec-*.tfm),
                               -- L7x (Lithuanian) encoding (l7x-*.tfm),
                               -- QX (GUST) encoding (qx-*.tfm),
                               -- RM (Regular Math or OT1) encoding (rm-*.tfm),
                               -- Y&Y's TeX'n'ANSI aka LY1 encoding
                                  (texnansi-*.tfm),
                               -- T5 (Vietnamese) encoding (t5-*.tfm),
                               -- Text Companion for EC fonts aka TS1
                                  (ts1-*.tfm).
                               Encodings CS, EC, L7x, QX, RM, Y&Y, and T5
                               have their cap-small-caps counterparts
                               (*-sc.tfm).
fonts/afm/public/tex-gyre      Adobe font metric files (*.afm);

Email contact: Bogus\l{}aw Jackowski aka Jacko, B_Jackowski@gust.org.pl

                           *   *   *

In ConTeXt, support for TeX Gyre Collection can be found in the typescript
definition files:

  ... /tex/context/base/type-enc.tex
  ... /tex/context/base/type-syn.tex
  ... /tex/context/base/type-exa.tex
  ... /tex/context/base/type-map.tex

Additional encoding and map files can be found under:

  ... /texmf/fonts/map/pdftex/context
  ... /texmf/fonts/enc/pdftex/context

                           *   *   *

All four font files, qtmb, qtmbi, qtmr, qtmri, contain the same repertoire
of 1089 characters, namely (these are the names used in Type 1 fonts):

A a a.sc Aacute aacute aacute.sc Abreve abreve abreve.sc Abreveacute
abreveacute abreveacute.sc Abrevedotbelow abrevedotbelow
abrevedotbelow.sc Abrevegrave abrevegrave abrevegrave.sc Abrevehookabove
abrevehookabove abrevehookabove.sc Abrevetilde abrevetilde abrevetilde.sc
Acaron acaron acaron.sc Acircumflex acircumflex acircumflex.sc
Acircumflexacute acircumflexacute acircumflexacute.sc Acircumflexdotbelow
acircumflexdotbelow acircumflexdotbelow.sc Acircumflexgrave
acircumflexgrave acircumflexgrave.sc Acircumflexhookabove
acircumflexhookabove acircumflexhookabove.sc Acircumflextilde
acircumflextilde acircumflextilde.sc Acute acute acute.dup acute.ts1
Acutecomb acutecomb Adblgrave adblgrave adblgrave.sc Adieresis adieresis
adieresis.sc Adotbelow adotbelow adotbelow.sc AE ae AE.dup ae.dup ae.sc
AEacute aeacute aeacute.sc Agrave agrave agrave.sc Ahookabove ahookabove
ahookabove.sc Alpha alpha Amacron amacron amacron.sc ampersand anglearc
angleleft angleright Aogonek aogonek aogonek.sc Aogonekacute aogonekacute
aogonekacute.sc approxequal Aring aring aring.sc Aringacute aringacute
aringacute.sc arrowdown arrowleft arrowright arrowup asciicircum
asciitilde asterisk asteriskmath at at.alt Atilde atilde atilde.sc B b
b.sc backslash baht bar Beta beta bigcircle blanksymbol born braceleft
braceright bracketleft bracketright Breve breve breve.ts1 Breveacute
breveacute brevebelow brevebelowcomb brevebelowinverted
brevebelowinvertedcomb Brevecomb brevecomb Brevegrave brevegrave
Brevehookabove brevehookabove Breveinverted breveinverted
Breveinvertedcomb breveinvertedcomb Brevetilde brevetilde brokenbar
bullet C c c.sc Cacute cacute cacute.sc Caron caron caron.ts1 Caroncomb
caroncomb Ccaron ccaron ccaron.sc Ccedilla ccedilla ccedilla.sc
Ccircumflex ccircumflex ccircumflex.sc Cdotaccent cdotaccent
cdotaccent.sc cedilla cedilla.dup cent cent.oldstyle centigrade Chi chi
Circumflex circumflex circumflex.dup Circumflexacute circumflexacute
Circumflexcomb circumflexcomb Circumflexgrave circumflexgrave
Circumflexhookabove circumflexhookabove Circumflextilde circumflextilde
colon colonmonetary comma commaaccent commaaccentcomb copyleft copyright
copyright.alt currency cwm cwmascender cwmcapital cyrBreve cyrbreve
cyrFlex cyrflex D d d.sc dagger daggerdbl dblbracketleft dblbracketright
dblGrave dblgrave dblgrave.ts1 dblGravecomb dblgravecomb dblverticalbar
Dcaron dcaron dcaron.sc Dcroat dcroat dcroat.sc Ddotbelow ddotbelow
ddotbelow.sc degree Delta delta diameter died Dieresis dieresis
dieresis.dup dieresis.ts1 Dieresisacute dieresisacute Dieresiscaron
dieresiscaron Dieresiscomb dieresiscomb Dieresisgrave dieresisgrave
discount divide divorced Dlinebelow dlinebelow dlinebelow.sc dollar
dollar.oldstyle dong Dotaccent dotaccent Dotaccentcomb dotaccentcomb
dotbelow dotbelowcomb dotlessi dotlessi.sc dotlessj dotlessj.dup
dotlessj.sc E e e.sc Eacute eacute eacute.sc Ebreve ebreve ebreve.sc
Ecaron ecaron ecaron.sc Ecircumflex ecircumflex ecircumflex.sc
Ecircumflexacute ecircumflexacute ecircumflexacute.sc Ecircumflexdotbelow
ecircumflexdotbelow ecircumflexdotbelow.sc Ecircumflexgrave
ecircumflexgrave ecircumflexgrave.sc Ecircumflexhookabove
ecircumflexhookabove ecircumflexhookabove.sc Ecircumflextilde
ecircumflextilde ecircumflextilde.sc Edblgrave edblgrave edblgrave.sc
Edieresis edieresis edieresis.sc Edotaccent edotaccent edotaccent.sc
Edotbelow edotbelow edotbelow.sc Egrave egrave egrave.sc Ehookabove
ehookabove ehookabove.sc eight eight.oldstyle eight.prop
eight.taboldstyle ell ellipsis Emacron emacron emacron.sc emdash endash
Eng eng eng.sc Eogonek eogonek eogonek.sc Eogonekacute eogonekacute
eogonekacute.sc Epsilon epsilon epsilon.alt equal Ereversed ereversed
ereversed.sc estimated Eta eta Eth eth eth.sc Etilde etilde etilde.sc
eturned eturned.sc Euro exclam exclamdown F f f.sc f_k ff ffi ffl fi five
five.oldstyle five.prop five.taboldstyle fl florin four four.oldstyle
four.prop four.taboldstyle fraction fraction.alt G g g.sc Gacute gacute
gacute.sc Gamma gamma Gbreve gbreve gbreve.sc Gcaron gcaron gcaron.sc
Gcedilla gcedilla Gcircumflex gcircumflex gcircumflex.sc Gcommaaccent
gcommaaccent gcommaaccent.sc Gdotaccent gdotaccent gdotaccent.sc
Germandbls germandbls germandbls.dup germandbls.sc gnaborretni Grave
grave grave.ts1 Gravecomb gravecomb greater greaterequal
greaterorequalslant guarani guillemotleft guillemotright guilsinglleft
guilsinglright H h h.sc Hbar hbar hbar.sc Hbrevebelow hbrevebelow
hbrevebelow.sc Hcircumflex hcircumflex hcircumflex.sc Hdieresis hdieresis
hdieresis.sc Hdotbelow hdotbelow hdotbelow.sc Hookabove hookabove
Hookabovecomb hookabovecomb horn Htilde htilde htilde.sc Hungarumlaut
hungarumlaut hungarumlaut.ts1 Hungarumlautcomb hungarumlautcomb hyphen
hyphen.alt hyphen.dup hyphen.prop hyphendbl hyphendbl.alt I i i.sc Iacute
iacute iacute.sc Ibreve ibreve ibreve.sc Icaron icaron icaron.sc
Icircumflex icircumflex icircumflex.sc Idblgrave idblgrave idblgrave.sc
Idieresis idieresis idieresis.sc Idieresisacute idieresisacute
idieresisacute.sc Idotaccent idotaccent.sc Idotbelow idotbelow
idotbelow.sc Igrave igrave igrave.sc Ihookabove ihookabove ihookabove.sc
IJ ij ij.sc Imacron imacron Imacron.alt imacron.alt imacron.alt.sc
imacron.sc infinity interrobang Iogonek iogonek iogonek.sc Iogonekacute
iogonekacute iogonekacute.sc Iota iota Itilde itilde itilde.sc J j j.sc
J_caron Jacute jacute jacute.sc jcaron jcaron.sc Jcircumflex jcircumflex
jcircumflex.sc K k k.sc Kappa kappa Kcedilla kcedilla Kcommaaccent
kcommaaccent kcommaaccent.sc L l l.sc Lacute lacute lacute.sc Lambda
lambda Lcaron lcaron lcaron.sc Lcedilla lcedilla Lcommaaccent
lcommaaccent lcommaaccent.sc Ldot ldot ldot.sc Ldotbelow ldotbelow
ldotbelow.sc Ldotbelowmacron ldotbelowmacron ldotbelowmacron.sc leaf less
lessequal lessorequalslant linebelow linebelowcomb lira logicalnot longs
lozenge lscript Lslash lslash lslash.sc Ltilde ltilde ltilde.sc M m m.sc
Macron macron Macron.alt macron.alt macron.dup macron.ts1 macronbelow
macronbelowcomb Macroncomb macroncomb married Mdotbelow mdotbelow
mdotbelow.sc mho minus minusplus Mu mu mu.alt multiply musicalnote N n
n.sc Nacute nacute nacute.sc naira nbspace Ncaron ncaron ncaron.sc
Ncedilla ncedilla Ncommaaccent ncommaaccent ncommaaccent.sc Ndotaccent
ndotaccent ndotaccent.sc Ndotbelow ndotbelow ndotbelow.sc nine
nine.oldstyle nine.prop nine.taboldstyle notequal Ntilde ntilde ntilde.sc
Nu nu numbersign numero O o o.sc Oacute oacute oacute.sc Obreve obreve
obreve.sc Ocaron ocaron ocaron.sc Ocircumflex ocircumflex ocircumflex.sc
Ocircumflexacute ocircumflexacute ocircumflexacute.sc Ocircumflexdotbelow
ocircumflexdotbelow ocircumflexdotbelow.sc Ocircumflexgrave
ocircumflexgrave ocircumflexgrave.sc Ocircumflexhookabove
ocircumflexhookabove ocircumflexhookabove.sc Ocircumflextilde
ocircumflextilde ocircumflextilde.sc Odblgrave odblgrave odblgrave.sc
Odieresis odieresis odieresis.sc Odotbelow odotbelow odotbelow.sc OE oe
OE.dup oe.dup oe.sc ogonek Ograve ograve ograve.sc ohm Ohookabove
ohookabove ohookabove.sc Ohorn ohorn ohorn.sc Ohornacute ohornacute
ohornacute.sc Ohorndotbelow ohorndotbelow ohorndotbelow.sc Ohorngrave
ohorngrave ohorngrave.sc Ohornhookabove ohornhookabove ohornhookabove.sc
Ohorntilde ohorntilde ohorntilde.sc Ohungarumlaut ohungarumlaut
ohungarumlaut.sc Omacron omacron omacron.sc Omega omega Omicron omicron
one one.oldstyle one.prop one.superior one.taboldstyle onehalf onequarter
Oogonek oogonek oogonek.sc Oogonekacute oogonekacute oogonekacute.sc
openbullet ordfeminine ordmasculine Orogate orogate orogate.sc Oslash
oslash Oslash.dup oslash.dup oslash.sc Oslashacute oslashacute
oslashacute.sc Otilde otilde otilde.sc P p p.sc paragraph paragraph.alt
parenleft parenright partialdiff percent period periodcentered permyriad
perthousand perthousandzero peso Phi phi phi.alt Pi pi pi.alt plus
plusminus Psi psi published Q q q.sc question questiondown
quillbracketleft quillbracketright quotedbl quotedblbase quotedblbase.ts1
quotedblleft quotedblright quoteleft quoteleft.dup quoteright
quoteright.dup quotesinglbase quotesinglbase.ts1 quotesingle
quotesingle.ts1 R r r.sc Racute racute racute.sc radical Rcaron rcaron
rcaron.sc Rcedilla rcedilla Rcommaaccent rcommaaccent rcommaaccent.sc
Rdblgrave rdblgrave rdblgrave.sc Rdotaccent rdotaccent rdotaccent.sc
Rdotbelow rdotbelow rdotbelow.sc Rdotbelowmacron rdotbelowmacron
rdotbelowmacron.sc recipe referencemark registered registered.alt Rho rho
rho.alt Ring ring Ringacute ringacute Ringcomb ringcomb ringhalfleft
ringhalfright S s s.sc Sacute sacute sacute.sc Scaron scaron scaron.sc
Scedilla scedilla scedilla.sc schwa Scircumflex scircumflex
scircumflex.sc Scommaaccent scommaaccent scommaaccent.sc Sdotbelow
sdotbelow sdotbelow.sc section semicolon servicemark seven seven.oldstyle
seven.prop seven.taboldstyle sfthyphen Sigma sigma sigma1 six
six.oldstyle six.prop six.taboldstyle slash space star sterling summation
suppress T t t.sc Tau tau Tcaron tcaron tcaron.sc Tcedilla tcedilla
tcedilla.sc Tcommaaccent tcommaaccent tcommaaccent.sc Tdieresis tdieresis
tdieresis.sc Tdotbelow tdotbelow tdotbelow.sc Theta theta theta.alt Thorn
thorn thorn.sc three three.oldstyle three.prop three.superior
three.taboldstyle threequarters threequartersemdash tie tieaccentcapital
tieaccentcapital.new tieaccentlowercase tieaccentlowercase.new Tilde
tilde tilde.dup tildebelow tildebelowcomb Tildecomb tildecomb tildelow
Tlinebelow tlinebelow tlinebelow.sc trademark Ttilde ttilde ttilde.sc
twelveudash two two.oldstyle two.prop two.superior two.taboldstyle U u
u.sc Uacute uacute uacute.sc Ubreve ubreve ubreve.sc Ubrevebelowinverted
ubrevebelowinverted ubrevebelowinverted.sc Ucaron ucaron ucaron.sc
Ucircumflex ucircumflex ucircumflex.sc Udblgrave udblgrave udblgrave.sc
Udieresis udieresis udieresis.sc Udieresisacute udieresisacute
udieresisacute.sc Udieresiscaron udieresiscaron udieresiscaron.sc
Udieresisgrave udieresisgrave udieresisgrave.sc Udotbelow udotbelow
udotbelow.sc Ugrave ugrave ugrave.sc Uhookabove uhookabove uhookabove.sc
Uhorn uhorn uhorn.sc Uhornacute uhornacute uhornacute.sc Uhorndotbelow
uhorndotbelow uhorndotbelow.sc Uhorngrave uhorngrave uhorngrave.sc
Uhornhookabove uhornhookabove uhornhookabove.sc Uhorntilde uhorntilde
uhorntilde.sc Uhungarumlaut uhungarumlaut uhungarumlaut.sc Umacron
umacron umacron.sc underscore undertie undertieinverted uni2010 uni2011
uni2423 Uogonek uogonek uogonek.sc Upsilon upsilon Uring uring uring.sc
Utilde utilde utilde.sc V v v.sc W w w.sc Wacute wacute wacute.sc
Wcircumflex wcircumflex wcircumflex.sc Wdieresis wdieresis wdieresis.sc
weierstrass Wgrave wgrave wgrave.sc won X x x.sc Xi xi Y y y.sc Yacute
yacute yacute.sc Ycircumflex ycircumflex ycircumflex.sc Ydieresis
ydieresis ydieresis.sc Ydotbelow ydotbelow ydotbelow.sc yen Ygrave ygrave
ygrave.sc Yhookabove yhookabove yhookabove.sc Ytilde ytilde ytilde.sc Z z
z.sc Zacute zacute zacute.sc Zcaron zcaron zcaron.sc Zdotaccent
zdotaccent zdotaccent.sc Zdotbelow zdotbelow zdotbelow.sc zero
zero.oldstyle zero.prop zero.slash zero.taboldstyle Zeta zeta


